Suppression of Motion Artifacts Caused by Temporally Recurring Tracer Distributions in Multi-Patch Magnetic Particle Imaging

Magnetic particle imaging is a tracer based imaging technique to determine the spatial distribution of superparamagnetic iron oxide nanoparticles with a high spatial and temporal resolution. Due to physiological constraints, the imaging volume is restricted in size and larger volumes are covered by shifting object and imaging volume relative to each other. This results in reduced temporal resolution, which can lead to motion artifacts when imaging dynamic tracer distributions. A common source of such dynamic distributions are cardiac and respiratory motion in in-vivo experiments, which are in good approximation periodic. We present a raw data processing technique that combines data snippets into virtual frames corresponding to a specific state of the dynamic motion. The technique is evaluated on the basis of measurement data obtained from a rotational phantom at two different rotational frequencies. These frequencies are determined from the raw data without reconstruction and without an additional navigator signal. The reconstructed images give reasonable representations of the rotational phantom frozen in several different states of motion while motion artifacts are suppressed.

==> data/gdani2a.csv <==
0.0, 15.0, -5.0
0.040160642570281124, 14.683316533832041, -4.999999963249338
0.08032128514056225, 13.753323818876991, -4.999990881435474
0.12048192771084337, 12.268924518431437, -4.999778191556157
0.1606425702811245, 10.324135575623856, -4.997941087625032
0.20080321285140562, 8.042133491128933, -4.988836659491871
0.24096385542168675, 5.567452730930741, -4.957271980656642
0.28112449799196787, 3.0568313911890237, -4.872303124411441
0.321285140562249, 0.6692839255247147, -4.683605398992766
0.3614457831325301, -1.4439703046487704, -4.324636217662184
0.40160642570281124, -3.149084764430338, -3.7254047170500435
0.44176706827309237, -4.338063142352645, -2.834114862267217
0.4819277108433735, -4.935599479631849, -1.6424924882014267
0.5220883534136547, -4.9038478005777755, -0.20621986007816684
0.5622489959839357, -4.244819151546324, 1.3485693161818704
0.6024096385542169, -3.0002542279133433, 2.8385397005769297
0.642570281124498, -1.2489796564562763, 4.055767221169548
0.6827309236947792, 0.8980846225247294, 4.812360136410367
0.7228915662650602, 3.3049506574390333, 4.984698985791425
0.7630522088353414, 5.819175512578922, 4.543962413018042
0.8032128514056225, 8.28151649957413, 3.563378276957412
0.8433734939759037, 10.536017082694848, 2.1998957895414257
0.8835341365461847, 12.439884650112988, 0.6560796061014944
0.9236947791164659, 13.872534525753617, -0.8659986432478242
0.963855421686747, 14.743227403932133, -2.205368699590985
1.0040160642570282, 14.996816476922675, -3.266706615718336
1.0441767068273093, 14.617240251401848, -4.024472130527071
1.0843373493975903, 13.628539830324232, -4.509246950805618
1.1244979919678715, 12.093336228959537, -4.783961483280206
1.1646586345381527, 10.1088641668585, -4.91929263828197
1.2048192771084338, 7.800813542249067, -4.975574187266158
1.2449799196787148, 5.315368649509722, -4.994441976329574
1.285140562248996, 2.8099493493608794, -4.9991659613473445
1.3253012048192772, 0.4432406154375874, -4.9999365863000165
1.3654618473895583, -1.6348580472063823, -4.999998748619606
1.4056224899598393, -3.2927267410659997, -4.999999999656478
1.4457831325301205, -4.425361545256727, -4.999999999945145
1.4859437751004017, -4.96102511663983, -4.999999317315667
1.5261044176706828, -4.865790295918211, -4.99995574214549
1.5662650602409638, -4.145688941717079, -4.9993522353236095
1.606425702811245, -2.84632989260455, -4.995414198014565
1.6465863453815262, -1.0500102540745626, -4.979036853181513
1.6867469879518073, 1.129497027977834, -4.928761122445295
1.7269076305220883, 3.5541491694288876, -4.805197749098751
1.7670682730923695, 6.070376721397375, -4.549912695767577
1.8072289156626506, 8.518810151318323, -4.092667165599688
1.8473895582329318, 10.744373782137988, -3.368471540709964
1.8875502008032128, 12.606107772899279, -2.341749785350337
1.927710843373494, 13.98609604894682, -1.0306689245501315
1.9678714859437751, 14.796934716174619, 0.4775912236365931
2.0080321285140563, 14.987267934654536, 2.0286896257484166
2.0481927710843375, 14.545040627715553, 3.4234227629249894
2.0883534136546187, 13.498262010636774, 4.4569363742244
2.1285140562248994, 11.913231579571612, 4.964872669079458
2.1686746987951806, 9.890339920698349, 4.863061262694952
2.208835341365462, 7.55771030245981, 4.168541362456299
2.248995983935743, 5.063083771413977, 2.9952723876197176
2.289156626506024, 2.564461722890078, 1.5258967197477968
2.3293172690763053, 0.22009861508216222, -0.031577742126370545
2.3694779116465865, -1.8215213450223766, -1.4890415384775553
2.4096385542168677, -3.4310887003108466, -2.7127621859384536
2.4497991967871484, -4.50665877696251, -3.6389993420812594
2.4899598393574296, -4.980108522981283, -4.269567807913588
2.5301204819277108, -4.821451197042029, -4.652565554415056
2.570281124497992, -4.040735629527033, -4.857131473567916
2.610441767068273, -2.687409762838673, -4.951037818251418
2.6506024096385543, -0.8471887822404769, -4.986787496819579
2.6907630522088355, 1.3633738005373863, -4.997445868377697
2.7309236947791167, 3.8042682613158583, -4.999703076245073
2.7710843373493974, 6.320896416417002, -4.999985849191085
2.8112449799196786, 8.753863360398226, -4.999999912907025
2.8514056224899598, 10.949073012281085, -4.999999999999999
2.891566265060241, 12.767488051760854, -4.999999986042984
2.931726907630522, 14.093936083310654, -4.9999942773138475
2.9718875502008033, 14.84440427486591, -4.999836261677007
3.0120481927710845, 14.911119488941097, -4.99835154654852
3.0522088353413657, 14.205719455899963, -4.990609980000185
3.0923694779116464, 12.900725918745488, -4.96283105543489
3.1325301204819276, 11.066074641319574, -4.8861400448106185
3.1726907630522088, 8.805248157278436, -4.712428390927835
3.21285140562249, 6.248721528603498, -4.376550446516734
3.253012048192771, 3.5456984866259647, -3.807951530088407
3.2931726907630523, 0.854661361066209, -2.951477690462977
3.3333333333333335, -1.666666666666671, -1.7926723340992625
3.3734939759036147, -3.8713112282315887, -0.37925109000094537
3.4136546184738954, -5.63235563883627, 1.1704242977465178
3.4538152610441766, -6.850979380368248, 2.678226369691431
3.4939759036144578, -7.462717066235604, 3.9369110743498545
3.534136546184739, -7.441541465781816, 4.7539296407313305
3.57429718875502, -6.801511983009554, 4.99641170154686
3.6144578313253013, -5.595884180422331, 4.623850976479876
3.6546184738955825, -3.913736747799156, 3.6982870808091874
3.6947791164658637, -1.8743295525464605, 2.3687501048946826
3.7349397590361444, 0.38044988593893203, 0.8348982112925016
3.7751004016064256, 2.6950730825596345, -0.6988706041304251
3.8152610441767068, 4.910221246467206, -2.065281920464192
3.855421686746988, 6.872876006444587, -3.160918559519981
3.895582329317269, 8.44601108854295, -3.9526799612723273
3.9357429718875503, 9.517271107159743, -4.465832776194929
3.9759036144578315, 10.006087783629729, -4.760918951259754
4.016064257028113, 9.868782874575178, -4.908813980199254
4.056224899598393, 9.101334607407669, -4.971643720770196
4.096385542168675, 7.73963240610473, -4.993299306478406
4.136546184738956, 5.857203773773115, -4.998935244872757
4.176706827309237, 3.5605573037402465, -4.999910604415687
4.216867469879518, 0.9824367774519613, -4.999997803704634
4.257028112449799, -1.7265863876917509, -4.99999999847474
4.2971887550200805, -4.40764983401015, -4.999999999994952
4.337349397590361, -6.90366207995662, -4.999999645932138
4.377510040160643, -9.069252175095144, -4.999969655991491
4.417670682730924, -10.779977015392806, -4.999501458674992
4.457831325301205, -11.940203157925364, -4.9962373753989935
4.497991967871486, -12.489163926914266, -4.982077047507887
4.538152610441767, -12.404808174029519, -4.93729494102988
4.578313253012048, -11.705196925206728, -4.824729305909059
4.618473895582329, -10.447359454988085, -4.587938476673551
4.658634538152611, -8.72368124085516, -4.157347192511728
4.698795180722891, -6.656052572582706, -3.466229701525264
4.738955823293173, -4.388148424346686, -2.4743435476501094
4.779116465863454, -2.076328556959859, -1.1926909807172819
4.819277108433735, 0.12026579233317314, 0.2997125723643119
4.859437751004016, 2.049791389579786, 1.8554501376233752
4.899598393574297, 3.577320252448187, 3.278709161068191
4.9397590361445785, 4.593385542452758, 4.362963038429067
4.979919678714859, 5.020914832522433, 4.93697711767625
5.020080321285141, 4.92051322609673, 4.905920315196898
5.0602409638554215, 4.29218072317566, 4.274992175554393
5.100401606425703, 3.075312220319706, 3.1481135878084174
5.140562248995984, 1.3469801445999119, 1.7020975022221414
5.180722891566265, -0.7833486654980968, 0.14443066951529993
5.220883534136546, -3.1807462276425325, -1.332462259014643
5.261044176706827, -5.6933693078807615, -2.5874549857699085
5.301204819277109, -8.162076668968226, -3.548685165242392
5.341365461847389, -10.430508550092087, -4.2112466656617755
5.381526104417671, -12.354989977076421, -4.619200082836748
5.421686746987952, -13.813630660146476, -4.840533656141345
5.461847389558233, -14.71404512182068, -4.944066681582788
5.502008032128514, -14.999204087556837, -4.98442890191427
5.542168674698795, -14.651046531419345, -4.996851903522111
5.582329317269076, -13.6916236017382, -4.99960688998284
5.622489959839357, -12.181701974291949, -4.999978553341095
5.662650602409639, -10.216915092004834, -4.999999810385593
5.7028112449799195, -7.921706058909771, -4.999999999999725
5.742971887550201, -5.441445825442746, -4.999999995366281
5.783132530120482, -2.933225873150472, -4.999996513561749
5.823293172690763, -0.5559085597135889, -4.99988066865773
5.863453815261044, 1.5399346974679018, -4.998689639713419
5.903614457831325, 3.2215601169480905, -4.992138299025716
5.943775100401607, 4.382459105399638, -4.967773431833537
5.983935742971887, 4.949104159715743, -4.898730621658293
6.024096385542169, 4.885605855918879, -4.739142445157262
6.06425702811245, 4.19598596659749, -4.425412022851761
6.104417670682731, 2.9239227351293104, -3.886697566194816
6.144578313253012, 1.1499844401795727, -3.0648266440498775
6.184738955823293, -1.0134735326492388, -1.9394508842549567
6.224899598393574, -3.4294249094081786, -0.5504371571929845
6.265060240963855, -5.944851318880251, 0.9917661205426453
6.305220883534137, -8.400433970217119, 2.5146466546299893
6.3453815261044175, -10.640644378321193, 3.8122255930032782
6.385542168674699, -12.52359502379581, 4.687899312656812
6.42570281124498, -13.930026039234441, 4.999984586469816
6.465863453815261, -14.770858734858109, 4.696426727980462
6.506024096385542, -14.992837548163315, 3.8278685527351097
6.546184738955823, -14.581903075147382, 2.534933793977819
6.586345381526105, -13.564082546466805, 1.013760049013925
6.626506024096385, -12.003841348713532, -0.5294870611925608
6.666666666666667, -9.999999999999993, -1.9215834860760097
6.706827309236948, -7.6794751851185525, -3.051100852849453
6.746987951807229, -5.189241272410169, -3.877214052704952
6.78714859437751, -2.687021443284076, -4.419562820941903
6.827309236947791, -0.3312980274605728, -4.735966539357158
6.867469879518072, 1.7287252437291931, -4.8972461987818425
6.907630522088353, 3.3625733083037055, -4.9671968571631195
6.947791164658635, 4.466763632606796, -4.991962542055256
6.9879518072289155, 4.971360452796519, -4.998651572749249
7.028112449799197, 4.8444042748659015, -4.999875843174616
7.068273092369478, 4.093936083310648, -4.999996288022961
7.108433734939759, 2.7674880517608704, -4.999999994647721
7.14859437751004, 0.949073012281076, -4.999999999999834
7.188755020080321, -1.2461366396017515, -4.999999826995816
7.228915662650603, -3.679103583582939, -4.999979598337474
7.269076305220883, -6.195731738684152, -4.999620011289273
7.309236947791165, -8.63662619946259, -4.996930805210978
7.349397590361446, -10.847188782240428, -4.984736921063616
7.389558232931727, -12.687409762838657, -4.944966112901934
7.429718875502008, -14.040735629527008, -4.842655403924891
7.469879518072289, -14.821451197042014, -4.623433431099412
7.51004016064257, -14.980108522981286, -4.218599328757598
7.550200803212851, -14.506658776962535, -3.560006876120425
7.590361445783133, -13.43108870031085, -2.603080612320451
7.6305220883534135, -11.821521345022408, -1.351886389659629
7.670682730923695, -9.779901384917828, 0.12271501360432957
7.710843373493976, -7.435538277109946, 1.6804946745747884
7.751004016064257, -4.9369162285860835, 3.129533176472961
7.791164658634538, -2.442289697540213, 4.262246790676961
7.831325301204819, -0.10966007930170285, 4.901074683250258
7.871485943775101, 1.9132315795716082, 4.940841803664227
7.911646586345381, 3.4982620106367595, 4.374890478097477
7.951807228915663, 4.545040627715556, 3.2967568296463927
7.991967871485944, 4.987267934654536, 1.8768589421843993
8.032128514056225, 4.95757728645574, 0.32155095627995234
8.072289156626505, 4.347541832079379, -1.1729099376513856
8.112449799196787, 3.168356768883239, -2.4582401833485656
8.152610441767068, 1.5074259909733208, -3.4544199942154066
8.19277108433735, -0.5173344269949047, -4.149577725801777
8.23293172690763, -2.7649646440644338, -4.583399715317021
8.273092369477911, -5.080388983181548, -4.822415343665568
8.313253012048193, -7.304237911781179, -4.936293163236367
8.353413654618475, -9.282941980982198, -4.981724414491446
8.393574297188755, -10.878458406660762, -4.996143486726811
8.433734939759036, -11.977014242921873, -4.999484877138122
8.473895582329318, -12.496312384271622, -4.999968181658166
8.514056224899598, -12.390743992141843, -4.999999614993396
8.55421686746988, -11.65427720790735, -4.999999999992943
8.594377510040161, -10.32083919086521, -4.999999998711938
8.634538152610443, -8.462167284154148, -4.999997946149677
8.674698795180722, -6.183265408658871, -4.99991423067945
8.714859437751004, -3.6157534618841414, -4.998966298083822
8.755020080321286, -0.9095309488838472, -4.993449833843677
8.795180722891565, 1.7767171567068112, -4.972154040965647
8.835341365461847, 4.285570994167701, -4.910160059132386
8.875502008032129, 6.470846269120174, -4.763854274777686
8.91566265060241, 8.2068530833363, -4.47132495235468
8.95582329317269, 9.396356717265283, -3.96170764235848
8.995983935742972, 9.976736155637534, -3.1741486620456802
9.036144578313253, 9.923950295498395, -2.082710549797984
9.076305220883533, 9.254060630171319, -0.7195545547970035
9.116465863453815, 8.022213967382086, 0.8128938853506646
9.156626506024097, 6.3191496128153215, 2.3481172766087415
9.196787148594378, 4.265452242545976, 3.681973971846938
9.236947791164658, 2.0039144684022627, 4.614415084233837
9.27710843373494, -0.3095071738862618, 4.995409636392004
9.317269076305221, -2.515569995949198, 4.761529760079677
9.357429718875501, -4.461831062078717, 3.9518509707008835
9.397590361445783, -6.012302420684417, 2.698128760229074
9.437751004016064, -7.056064131465982, 1.192371352193474
9.477911646586346, -7.514289567646044, -0.3580617470511136
9.518072289156626, -7.345238033848725, -1.7743799520968278
9.558232931726907, -6.546898483718129, -2.937257237700049
9.598393574297189, -5.157116892944407, -3.7980038494067525
9.63855421686747, -3.251199220311401, -4.370331308263854
9.67871485943775, -0.9371417772866053, -4.7089988520969825
9.718875502008032, 1.6512089012291478, -4.884506972804421
9.759036144578314, 4.362633453822315, -4.962181654158035
9.799196787148594, 7.0381174268718105, -4.990405659619825
9.839357429718875, 9.520922724218188, -4.998305195979243
9.879518072289157, 11.666514879877216, -4.999829918189168
9.919678714859439, 13.3517173931742, -4.99999393051294
9.959839357429718, 14.482513320980615, -4.99999998417429
10.0, 15.0, -5.0


==> data/gdani2b.csv <==
-4.9, 2.0818735997766313, -0.6427510772742527, 0.7195612612511892
-4.820481927710843, 2.008697195763679, -0.40229021018611866, 0.8032034927887803
-4.740963855421687, 2.09082843338163, -0.29077641123672376, 0.9000260110724531
-4.66144578313253, 2.248291702121679, -0.2247207175501871, 1.0117854922857459
-4.581927710843374, 2.460667971389981, -0.18045915186245953, 1.1401044097637607
-4.502409638554217, 2.720951861740921, -0.148470101893868, 1.2862408799235265
-4.4228915662650605, 3.0256735132923622, -0.12412337169578626, 1.450775070798288
-4.343373493975903, 3.3713144031594013, -0.10487707100512776, 1.6332186660771368
-4.263855421686747, 3.752369631927009, -0.08921185860438578, 1.8315788866613114
-4.18433734939759, 4.160047042104144, -0.07616028060851472, 2.0419433807478145
-4.104819277108434, 4.581456637334994, -0.06507533031739783, 2.258190653508798
-4.025301204819277, 4.9994238451638, -0.055506989878052165, 2.471958427642874
-3.9457831325301207, 5.393128821355788, -0.04713201944960424, 2.672998400953092
-3.866265060240964, 5.739692116487617, -0.03971190612791467, 2.849990105179851
-3.7867469879518074, 6.016614377735097, -0.033066576630174364, 2.9917739005524613
-3.707228915662651, 6.204693361857722, -0.027057361307584394, 3.088818000275069
-3.627710843373494, 6.2908000479112145, -0.021575608523248708, 3.1346122196939827
-3.5481927710843375, 6.26982794846205, -0.016534870055394033, 3.126646539203328
-3.468674698795181, 6.145306942450293, -0.011865411245457114, 3.0667207656024176
-3.3891566265060242, 5.9285475196034625, -0.007510274322624424, 2.960518622640419
-3.3096385542168676, 5.636599570637248, -0.0034224034504011826, 2.8165885835934232
-3.230120481927711, 5.289597852242159, 0.0004374895205570379, 2.645017670881358
-3.1506024096385543, 4.9081277684508136, 0.004102533041717298, 2.4561151507462653
-3.0710843373493977, 4.511101359415485, 0.007600923774319775, 2.2593511415949026
-2.991566265060241, 4.114386954997229, 0.010956875886427173, 2.0626719154418285
-2.9120481927710844, 3.730199615500844, 0.014191363352546919, 1.8721954894266954
-2.8325301204819278, 3.367103060137799, 0.01732270656603834, 1.6922128833519186
-2.753012048192771, 3.0304119376283034, 0.02036704054070283, 1.5253894890845032
-2.6734939759036145, 2.722793477106827, 0.023338692130753555, 1.3730660846187903
-2.593975903614458, 2.4449153688986835, 0.026250486692854867, 1.2355829277957693
-2.514457831325301, 2.196043376000313, 0.02911399956632154, 1.1125786877833173
-2.4349397590361446, 1.9745407734592737, 0.03193976406772482, 1.0032402687634994
-2.355421686746988, 1.778256001698117, 0.034737444984224326, 0.9064967233411707
-2.2759036144578313, 1.604805277084515, 0.03751598453118585, 0.8211606308078504
-2.1963855421686747, 1.4517665853895363, 0.04028372622293637, 0.7460251558062363
-2.116867469879518, 1.3168042246645801, 0.04304852095625988, 0.67992637281042
-2.0373493975903614, 1.197741946586049, 0.04581781872865719, 0.6217798826573531
-1.9578313253012047, 1.092599901975213, 0.048598748738570056, 0.5705993253568915
-1.878313253012048, 0.9996073115229421, 0.05139819009265604, 0.5255027508077991
-1.7987951807228915, 0.9171997250186055, 0.05422283493915477, 0.48571127997888014
-1.719277108433735, 0.8440071789582757, 0.05707924552931253, 0.4505432122437941
-1.6397590361445784, 0.778837570792603, 0.05997390646057108, 0.41940573862658703
-1.5602409638554218, 0.7206580886499778, 0.06291327316071255, 0.39178568090534516
-1.4807228915662651, 0.6685764779529966, 0.06590381751997249, 0.3672401477364845
-1.4012048192771085, 0.6218231953812973, 0.06895207145972182, 0.34538763342050954
-1.3216867469879519, 0.5797350112287679, 0.0720646691351089, 0.3258998401819384
-1.2421686746987952, 0.54174030450852, 0.07524838840013302, 0.3084943464543265
-1.1626506024096386, 0.5073460984355832, 0.07851019211320048, 0.2929281452743918
-1.083132530120482, 0.47612676835182266, 0.08185726982649144, 0.27899201908915705
-1.0036144578313253, 0.44771429204505375, 0.08529708038138253, 0.26650568621321813
-0.9240963855421687, 0.4217898844721979, 0.08883739592317194, 0.25531364019768493
-0.844578313253012, 0.39807685200128806, 0.09248634785048307, 0.24528159992588555
-0.7650602409638554, 0.37633450670145113, 0.09625247522732966, 0.2362934909643904
-0.6855421686746987, 0.3563529932486611, 0.10014477620864953, 0.22824888472865532
-0.6060240963855422, 0.33794889607821543, 0.10417276306320968, 0.22106082957071255
-0.5265060240963856, 0.3209615103007695, 0.10834652142144845, 0.214654015861109
-0.4469879518072289, 0.305249675325607, 0.11267677443071702, 0.208963224878162
-0.3674698795180723, 0.29068908441406527, 0.11717495256733335, 0.2039320184906993
-0.28795180722891567, 0.2771699962018689, 0.12185326993508606, 0.19951163306847747
-0.20843373493975903, 0.2645952854923174, 0.12672480797477034, 0.19566004673354387
-0.12891566265060242, 0.25287878037494504, 0.13180360762083562, 0.19234119399789035
-0.04939759036144578, 0.24194384107875994, 0.13710477107138677, 0.18952430607507337
0.030120481927710843, 0.23172214306998326, 0.1426445744892395, 0.1871833587796114
0.10963855421686747, 0.22215263290498086, 0.14844059312740215, 0.1852966130161915
0.1891566265060241, 0.21318063039917656, 0.1545118405758195, 0.183846235487498
0.26867469879518074, 0.20475705491038793, 0.16087892406143803, 0.182817989485913
0.3481927710843373, 0.1968377570838533, 0.16756421800532584, 0.18220098754458958
0.42771084337349397, 0.18938294037465458, 0.17459205835397407, 0.18198749936431433
0.5072289156626506, 0.18235665914461066, 0.18198896056305375, 0.18217280985383222
0.5867469879518072, 0.1757263822048049, 0.189783864527509, 0.18275512336615696
0.6662650602409639, 0.16946261240901944, 0.19800841022948493, 0.1837355113192522
0.7457831325301205, 0.16353855435414186, 0.20669724842339882, 0.18511790138877032
0.8253012048192772, 0.15792982345850454, 0.21588839130433418, 0.18690910738141936
0.9048192771084337, 0.15261419070756607, 0.22562360882115182, 0.18911889976435894
0.9843373493975903, 0.14757135821131276, 0.23594887710873064, 0.1917601176600217
1.063855421686747, 0.1427827614364811, 0.24691488643348908, 0.1948488239349851
1.1433734939759037, 0.1382313945819191, 0.2585776170805813, 0.1984045058312502
1.2228915662650603, 0.13390165607586604, 0.2709989927653066, 0.2024503244205863
1.3024096385542168, 0.1297792116052702, 0.2842476224261552, 0.2070134170157127
1.3819277108433734, 0.1258508724524058, 0.29839964264698027, 0.21212525754969302
1.46144578313253, 0.12210448722375669, 0.3135396744446385, 0.21782208083419757
1.5409638554216867, 0.11852884531930656, 0.3297619097143634, 0.224145377516835
1.6204819277108433, 0.11511359071447712, 0.347171344193648, 0.23114246745406256
1.7, 0.11184914481813517, 0.36588517529999387, 0.23886716005906453
1.7795180722891566, 0.10872663733352413, 0.38603438448647376, 0.24738051090999894
1.8590361445783132, 0.10573784418896821, 0.40776552464707305, 0.25675168441802065
1.9385542168674699, 0.10287513172533749, 0.4312427333103451, 0.2670589325178413
2.0180722891566263, 0.10013140643058838, 0.4566499914879678, 0.2783906989592781
2.097590361445783, 0.09750006960070204, 0.484193645541241, 0.2908468575709715
2.1771084337349396, 0.09497497638320496, 0.5141052045349926, 0.3045400904590988
2.256626506024096, 0.09255039872591746, 0.5466444172383093, 0.31959740798211334
2.336144578313253, 0.09022099181117893, 0.5821026198365993, 0.3361618058238891
2.4156626506024095, 0.08798176360580683, 0.6208063257410377, 0.3543940446734222
2.495180722891566, 0.08582804720054009, 0.6631210002973307, 0.37447452374893536
2.5746987951807228, 0.08375547565061463, 0.7094549227642118, 0.3966051992074132
2.6542168674698794, 0.0817599590622015, 0.7602629820185399, 0.4210114705403707
2.733734939759036, 0.07983766369836025, 0.8160501766951826, 0.44794392019677143
2.8132530120481927, 0.07798499290349639, 0.8773744898955971, 0.4776797413995467
2.8927710843373493, 0.07619856966753784, 0.9448486778342742, 0.510523623750906
2.972289156626506, 0.07447522067057767, 1.0191403456759642, 0.546807783173271
3.0518072289156626, 0.07281196166592227, 1.1009694784435584, 0.5868907200547403
3.1313253012048192, 0.07120598407464145, 1.1911023493724386, 0.6311541667235401
3.210843373493976, 0.06965464267809533, 1.2903404473606892, 0.6799975450193922
3.2903614457831325, 0.06815544430674804, 1.3995027639450361, 0.7338291041258921
3.369879518072289, 0.06670603743405581, 1.5193994885808912, 0.7930527630074735
3.4493975903614458, 0.0653042025935096, 1.6507949312449073, 0.8580495669192084
3.5289156626506024, 0.06394784354516236, 1.7943574058212652, 0.9291526246832138
3.608433734939759, 0.062634979125316, 1.9505939855171948, 1.0066144823212553
3.6879518072289157, 0.061363735719570746, 2.1197686413471972, 1.090566188533384
3.7674698795180723, 0.06013234030527463, 2.301803487807249, 1.1809679140562617
3.846987951807229, 0.058939114014608524, 2.4961648858516496, 1.277551999933129
3.9265060240963856, 0.057782466174197376, 2.701739149400033, 1.3797608077871153
4.006024096385542, 0.0566608887812979, 2.916706598141259, 1.4866837434612785
4.085542168674698, 0.05557295138035007, 3.138427482164248, 1.5970002167722992
4.1650602409638555, 0.05451729630702097, 3.3633582818350356, 1.7089377890710282
4.244578313253012, 0.053492634269881274, 3.5870209899038725, 1.820256812086877
4.324096385542169, 0.052497740242558426, 3.8040496712879106, 1.9282737057652346
4.403614457831325, 0.05153144964164441, 4.008336068236955, 2.0299337589392996
4.483132530120482, 0.05059265476783117, 4.19328769967205, 2.1219401772199404
4.562650602409638, 0.04968030148972725, 4.352197182296719, 2.200938741893223
4.642168674698795, 0.048793386151597846, 4.47870152747152, 2.2637474568115588
4.7216867469879515, 0.047930952687886275, 4.567288333937657, 2.3076096433127713
4.801204819277109, 0.04709208992884007, 4.613787457353013, 2.3304397736409266
4.880722891566265, 0.04627592908289016, 4.61577790987732, 2.331026919480105
4.960240963855422, 0.045481641382633387, 4.572844992201105, 2.3091633167918695
5.039759036144578, 0.04470843588236126, 4.486642960576057, 2.265675698229209
5.119277108433735, 0.0439555573960687, 4.360750184715868, 2.202352871055968
5.198795180722891, 0.04322228456577852, 4.2003391424584695, 2.121780713512124
5.2783132530120485, 0.042507928050837765, 4.011713690288982, 2.0271108091699097
5.357831325301205, 0.041811828829591176, 3.801783577687003, 1.9217977032582971
5.437349397590362, 0.04113335660551663, 3.5775480433727718, 1.8093406999891442
5.516867469879518, 0.04047190831053196, 3.3456482151522557, 1.6930600617313938
5.596385542168675, 0.039826906698748984, 3.112027106832518, 1.5759270067656335
5.675903614457831, 0.039197799024471194, 2.8817126582367245, 1.4604552286305978
5.755421686746988, 0.03858405579870605, 2.6587189342322524, 1.348651495015479
5.8349397590361445, 0.03798516961889854, 2.446046498473522, 1.2420158340462102
5.914457831325302, 0.037400654066990405, 2.245755917828396, 1.141578285947693
5.993975903614458, 0.03683004267127616, 2.0590873454256906, 1.0479586940484833
6.073493975903615, 0.03627288792786134, 1.8866022804127285, 0.9614375841702949
6.153012048192771, 0.03572876037783701, 1.7283289019574728, 0.882028831167655
6.232530120481928, 0.03519724773656787, 1.5838981920410353, 0.8095477198888016
6.312048192771084, 0.034677954071750824, 1.4526633286352746, 0.7436706413535127
6.391566265060241, 0.03417049902714132, 1.3337990158139317, 0.6839847574205365
6.471084337349398, 0.033674517089064875, 1.2263803885073472, 0.630027452798206
6.550602409638554, 0.03318965689303474, 1.1294429991466868, 0.5813163280198608
6.630120481927711, 0.03271558056798409, 1.0420263863369592, 0.5373709834524717
6.709638554216867, 0.032251963115794174, 0.9632040904412698, 0.49772802677853195
6.789156626506024, 0.031798491823959524, 0.8921029395766017, 0.4619507157002806
6.86867469879518, 0.03135486570937923, 0.8279141567888063, 0.4296345112490928
6.948192771084337, 0.030920794991399204, 0.7698984599482066, 0.4004096274698029
7.027710843373494, 0.03049600059235732, 0.717386921670859, 0.3739414611316082
7.107228915662651, 0.030080213663999582, 0.6697789752850196, 0.3499295944745096
7.186746987951807, 0.029673175138243916, 0.6265386187731499, 0.3281058969556969
7.266265060240964, 0.029274635300868736, 0.5871895904859161, 0.3082321128933924
7.34578313253012, 0.028884353386795986, 0.5513100677448117, 0.29009721056580384
7.425301204819277, 0.028502097195725138, 0.5185272668063508, 0.27351468200103796
7.504819277108433, 0.02812764272695431, 0.48851219254697403, 0.25831991763696416
7.5843373493975905, 0.027760773832299544, 0.46097469075076397, 0.24436773229153175
7.663855421686747, 0.027401281886092033, 0.43565888769335337, 0.2315300847897227
7.743373493975904, 0.027048965471297773, 0.41233905444016106, 0.2196940099557294
7.82289156626506, 0.026703630080863475, 0.39081590164346847, 0.20875976586216596
7.902409638554217, 0.02636508783344894, 0.3709132904215199, 0.1986391891274844
7.981927710843373, 0.026033157202757267, 0.3524753328658047, 0.18925424503428098
8.06144578313253, 0.025707662759723082, 0.33536384937190544, 0.18053575606581426
8.140963855421687, 0.02538843492686393, 0.3194561474849819, 0.17242229120592292
8.220481927710843, 0.02507530974414178, 0.30464308695436065, 0.16485919834925122
8.3, 0.024768128645721192, 0.2908273972478327, 0.15779776294677694
8.379518072289157, 0.024466738247046965, 0.27792221621889845, 0.15119447723297272
8.459036144578313, 0.024170990141698403, 0.2658498214955892, 0.1450104058186438
8.53855421686747, 0.023880740707509607, 0.25454052916804876, 0.1392106349377792
8.618072289156627, 0.023595850921474405, 0.24393173730414494, 0.13376379411280967
8.697590361445783, 0.023316186182983093, 0.2339670946046019, 0.1286416403937925
8.77710843373494, 0.023041616144964312, 0.22459577706096742, 0.12381869660296586
8.856626506024096, 0.022772014552529116, 0.21577185777490038, 0.11927193616371475
8.936144578313254, 0.02250725908873843, 0.20745375713256656, 0.1149805081106525
9.01566265060241, 0.022247231227135355, 0.1996037623133572, 0.11092549677024627
9.095180722891566, 0.02199181609070493, 0.19218760666580248, 0.10708971137825371
9.174698795180722, 0.021740902316942146, 0.18517410082724156, 0.10345750157209185
9.25421686746988, 0.021494381928727106, 0.1785348086204533, 0.1000145952745902
9.333734939759037, 0.02125215021072272, 0.17224376175280445, 0.09674795598176358
9.413253012048193, 0.021014105591026108, 0.16627720819268516, 0.09364565689185564
9.492771084337349, 0.020780149527819147, 0.16061338982357842, 0.09069676967569879
9.572289156626505, 0.020550186400778006, 0.15523234559540997, 0.08789126599809399
9.651807228915663, 0.020324123407013856, 0.15011573692116545, 0.08521993016408966
9.73132530120482, 0.02010187046132952, 0.1452466925175468, 0.08267428148943816
9.810843373493976, 0.019883340100588225, 0.1406096702731365, 0.08024650518686237
9.890361445783132, 0.019668447392001173, 0.13619033405610267, 0.07792939072405192
9.96987951807229, 0.01945710984515127, 0.13197544365437852, 0.07571627674976489
10.049397590361446, 0.019249247327579384, 0.12795275628163544, 0.07360100180460741
10.128915662650602, 0.019044781983768883, 0.12411093828840358, 0.07157786013608623
10.208433734939758, 0.018843638157372715, 0.1204394858945487, 0.06964156202596071
10.287951807228916, 0.018645742316534875, 0.11692865391132724, 0.06778719811393105
10.367469879518072, 0.018451022982166332, 0.1135693915521712, 0.06601020726716877
10.446987951807229, 0.018259410659041946, 0.11035328454432156, 0.06430634760168175
10.526506024096385, 0.018070837769592073, 0.10727250285103612, 0.06267167031031409
10.606024096385543, 0.017885238590268884, 0.10431975339867641, 0.06110249599447265
10.685542168674699, 0.017702549190372938, 0.10148823727632797, 0.059595393233350454
10.765060240963855, 0.017522707373232044, 0.09877161093942591, 0.058147159156328974
10.844578313253011, 0.01734565261962902, 0.0961639510044592, 0.056754801812044106
10.92409638554217, 0.01717132603338046, 0.09365972227040006, 0.05541552415189026
11.003614457831326, 0.016999670288973288, 0.09125374864504229, 0.05412670946700779
11.083132530120482, 0.016830629581170393, 0.0889411866917856, 0.052885908136478
11.162650602409638, 0.016664149576500954, 0.08671750154529849, 0.051690825560899725
11.242168674698796, 0.016500177366555128, 0.08457844497357389, 0.05053931117006451
11.321686746987952, 0.016338661423006447, 0.08252003538969487, 0.04942934840635066
11.401204819277108, 0.01617955155428937, 0.08053853963964136, 0.04835904559696537
11.480722891566264, 0.016022798863862146, 0.07863045641311979, 0.047326627638490965
11.560240963855422, 0.015868355709989245, 0.07679250114304344, 0.04633042842651634
11.639759036144579, 0.015716175666979963, 0.07502159227632342, 0.04536888397165169
11.719277108433735, 0.015566213487823251, 0.07331483881431117, 0.04444052615106721
11.798795180722891, 0.015418425068161408, 0.07166952903592996, 0.043543977052045685
11.878313253012049, 0.015272767411547853, 0.0700831203305086, 0.04267794387102823
11.957831325301205, 0.015129198595936864, 0.06855323008092734, 0.0418412143384321
12.037349397590361, 0.014987677741355445, 0.06707762755121963, 0.04103265264628753
12.116867469879518, 0.014848164978709688, 0.06565422674664248, 0.04025119586267609
12.196385542168676, 0.014710621419680377, 0.06428108022885493, 0.03949585082426765
12.275903614457832, 0.014575009127664294, 0.06295637388475057, 0.038765691506207435
12.355421686746988, 0.014441291089719898, 0.06167842266535603, 0.03805985687753796
12.434939759036144, 0.014309431189477714, 0.06044566733181394, 0.03737754926064583
12.5144578313253, 0.014179394180977679, 0.05925667226993621, 0.03671803322545694
12.593975903614458, 0.014051145663397132, 0.058110124464522794, 0.03608063506395996
12.673493975903614, 0.013924652056635043, 0.05700483376150617, 0.035464742909070604
12.75301204819277, 0.01379988057771914, 0.05593973459258016, 0.034869807585149654
12.832530120481927, 0.013676799218004547, 0.05491388939684882, 0.03429534430742668
12.912048192771085, 0.013555376721133508, 0.05392649405213723, 0.03374093538663537
12.991566265060241, 0.01343558256172713, 0.05297688573193062, 0.03320623414682888
13.071084337349397, 0.013317386924781616, 0.05206455374241893, 0.03269097033360027
13.150602409638553, 0.013200760685742245, 0.05118915408230407, 0.03219495738402316
13.230120481927711, 0.013085675391229705, 0.050350528727097915, 0.03171810205916381
13.309638554216868, 0.012972103240394417, 0.049548731001301353, 0.031260417120847886
13.389156626506024, 0.01286001706687553, 0.04878405891409682, 0.030822037990486176
13.46867469879518, 0.012749390321342119, 0.048057099071050643, 0.03040324469619638
13.548192771084338, 0.012640197054595254, 0.047368784852090916, 0.030004490953343087
13.627710843373494, 0.012532411901210289, 0.04672047415125578, 0.029626443026233032
13.70722891566265, 0.012426010063699717, 0.04611405441239395, 0.029270032238046834
13.786746987951807, 0.012320967297177625, 0.04555208648178196, 0.028936526889479793
13.866265060240965, 0.012217259894507703, 0.04503800482318802, 0.02862763235884786
13.94578313253012, 0.012114864671917304, 0.0445764014893894, 0.02834563308065335
14.025301204819277, 0.01201375895506091, 0.0441734378436591, 0.028093598399360004
14.104819277108433, 0.011913920565517025, 0.04383745699266957, 0.027875688779093296
14.184337349397591, 0.01181532780770299, 0.04357992250166324, 0.027697625154683114
14.263855421686747, 0.011717959456193076, 0.04341690903509944, 0.02756743424564626
14.343373493975903, 0.011621794743425562, 0.043371571572961946, 0.027496683158193754
14.42289156626506, 0.011526813347785297, 0.04347845074950412, 0.02750263204864471
14.502409638554218, 0.011432995382048488, 0.04379147187915146, 0.027612233630599975
14.581927710843374, 0.01134032138217731, 0.044400058476948986, 0.02787018992956315
14.66144578313253, 0.011248772296452141, 0.045465254005669906, 0.028357013151061025
14.740963855421686, 0.011158329474929847, 0.047313709906368115, 0.02923601969064898
14.820481927710844, 0.011068974659216904, 0.05074424830779943, 0.030906611483508168
14.9, 0.010980689972546715, 0.05852154838389509, 0.0347511191782209


==> data/gdani2c.csv <==
-4.9, 0.7195612612511892, 3.828625766757332, 2.587920698582704, 2.3787025755304083
-4.820481927710843, 0.8032034927887803, 3.783830992601921, 2.573935768489837, 2.3869900846268464
-4.740963855421687, 0.9000260110724531, 3.7152891468008895, 2.5405997917947154, 2.385304983222686
-4.66144578313253, 1.0117854922857459, 3.6250743715206486, 2.4895882017271553, 2.3754826885111835
-4.581927710843374, 1.1401044097637607, 3.515804400496397, 2.4231461670935275, 2.3596849924512284
-4.502409638554217, 1.2862408799235265, 3.3904799623617716, 2.3439102226539514, 2.34021035497975
-4.4228915662650605, 1.450775070798288, 3.252314693483454, 2.2547190010273264, 2.319269588436356
-4.343373493975903, 1.6332186660771368, 3.1045709403701505, 2.158433988770141, 2.2987411984058093
-4.263855421686747, 1.8315788866613114, 2.950414058116973, 2.0577864503473, 2.2799264650418616
-4.18433734939759, 2.0419433807478145, 2.792793881172031, 1.9552603316585637, 2.263332531192803
-4.104819277108434, 2.258190653508798, 2.6343577732978836, 1.8530145717441326, 2.248520999516938
-4.025301204819277, 2.471958427642874, 2.477395754327282, 1.7528429451038134, 2.2340657090246565
-3.9457831325301207, 2.672998400953092, 2.3238151217215437, 1.656165920164554, 2.2176598142797297
-3.866265060240964, 2.849990105179851, 2.175139945212112, 1.564047141108395, 2.196392397166786
-3.7867469879518074, 2.9917739005524613, 2.0325297995089633, 1.4772267560068681, 2.167176818689431
-3.707228915662651, 3.088818000275069, 1.8968119475472176, 1.3961644867636651, 2.1272648115286508
-3.627710843373494, 3.1346122196939827, 1.7685216553402896, 1.3210866075040557, 2.0747401608461096
-3.5481927710843375, 3.126646539203328, 1.6479461605708479, 1.252032484023631, 2.0088750612659356
-3.468674698795181, 3.0667207656024176, 1.5351688158438712, 1.1888977584297182, 1.9302624466253357
-3.3891566265060242, 2.960518622640419, 1.4301109237662424, 1.1314724849691071, 1.8407006771252563
-3.3096385542168676, 2.8165885835934232, 1.3325696720489935, 1.0794734718125776, 1.742877242484998
-3.230120481927711, 2.645017670881358, 1.2422513100351815, 1.0325707583363284, 1.639946579750956
-3.1506024096385543, 2.4561151507462653, 1.1587992684551964, 0.9904085927605649, 1.5351076706540088
-3.0710843373493977, 2.2593511415949026, 1.081817321491509, 0.9526215203458185, 1.4312633278107434
-2.991566265060241, 2.0626719154418285, 1.0108881476536347, 0.9188462986583732, 1.3308021205846121
-2.9120481927710844, 1.8721954894266954, 0.9455877920694464, 0.8887303687468, 1.2355045500809807
-2.8325301204819278, 1.6922128833519186, 0.8854965959870461, 0.8619375655194725, 1.1465490149528124
-2.753012048192771, 1.5253894890845032, 0.8302071647235844, 0.8381516739651602, 1.064582775924416
-2.6734939759036145, 1.3730660846187903, 0.7793299135947778, 0.8170783486578126, 0.9898247822904603
-2.593975903614458, 1.2355829277957693, 0.7324966783235564, 0.7984458241581512, 0.9221751434258255
-2.514457831325301, 1.1125786877833173, 0.6893628135057464, 0.7820047604528432, 0.8613154205806355
-2.4349397590361446, 1.0032402687634994, 0.6496081377041462, 0.7675274939856103, 0.806791966817752
-2.355421686746988, 0.9064967233411707, 0.6129370215948078, 0.7548069023786745, 0.758080215771551
-2.2759036144578313, 0.8211606308078504, 0.5790778591260418, 0.7436550394717063, 0.7146311764685329
-2.1963855421686747, 0.7460251558062363, 0.5477821122094177, 0.7339016558934348, 0.675902974636363
-2.116867469879518, 0.67992637281042, 0.5188230773834516, 0.7253926877462784, 0.6413807126467167
-2.0373493975903614, 0.6217798826573531, 0.4919944879013015, 0.7179887707420136, 0.6105877137668895
-1.9578313253012047, 0.5705993253568915, 0.4671090361670007, 0.7115638179473185, 0.5830907264904036
-1.878313253012048, 0.5255027508077991, 0.4439968785924122, 0.7060036849836753, 0.5585011047946289
-1.7987951807228915, 0.48571127997888014, 0.422504166935194, 0.7012049360437347, 0.5364734609859364
-1.719277108433735, 0.4505432122437941, 0.40249163620350303, 0.6970737165739198, 0.5167028550070722
-1.6397590361445784, 0.41940573862658703, 0.383833268542525, 0.6935247332273506, 0.4989212467988209
-1.5602409638554218, 0.39178568090534516, 0.3664150445079868, 0.6904803381497008, 0.48289368785434433
-1.4807228915662651, 0.3672401477364845, 0.35013378723256283, 0.6878697123818982, 0.4684145491169818
-1.4012048192771085, 0.34538763342050954, 0.3348961007448339, 0.6856281418036357, 0.45530395865632634
-1.3216867469879519, 0.3258998401819384, 0.32061740073023826, 0.6836963783399037, 0.44340453975069344
-1.2421686746987952, 0.3084943464543265, 0.30722103402616474, 0.6820200789092178, 0.4325784864632363
-1.1626506024096386, 0.2929281452743918, 0.29463748187696037, 0.6805493146605681, 0.42270498060397355
-1.083132530120482, 0.27899201908915705, 0.28280364124856094, 0.6792381433173817, 0.4136779345516999
-1.0036144578313253, 0.26650568621321813, 0.27166217816871696, 0.6780442378410956, 0.4054040340743435
-0.9240963855421687, 0.25531364019768493, 0.2611609470033345, 0.676928565090462, 0.39780105076382716
-0.844578313253012, 0.24528159992588555, 0.25125246971564996, 0.6758551086438052, 0.3907963927617803
-0.7650602409638554, 0.2362934909643904, 0.24189346941763176, 0.6747906304452634, 0.3843258636090952
-0.6855421686746987, 0.22824888472865532, 0.23304445286389175, 0.6737044664176624, 0.37833260133673646
-0.6060240963855422, 0.22106082957071255, 0.22466933692233, 0.6725683516416734, 0.3727661727115719
-0.5265060240963856, 0.214654015861109, 0.2167351144574553, 0.6713562710794411, 0.3675818004660018
-0.4469879518072289, 0.208963224878162, 0.20921155546420211, 0.6700443323762695, 0.36273970423954455
-0.3674698795180723, 0.2039320184906993, 0.20207093968014928, 0.668610657303321, 0.3582045384913899
-0.28795180722891567, 0.19951163306847747, 0.19528781727474237, 0.6670352891358673, 0.3539449131596957
-0.20843373493975903, 0.19566004673354387, 0.18883879456068822, 0.6653001132366179, 0.3499329848436166
-0.12891566265060242, 0.19234119399789035, 0.18270234199284308, 0.6633887885407672, 0.34614410817716695
-0.04939759036144578, 0.18952430607507337, 0.17685862201293426, 0.6612866878409945, 0.34255653864300073
0.030120481927710843, 0.1871833587796114, 0.17128933456442763, 0.6589808449998755, 0.3391511794479715
0.10963855421686747, 0.1852966130161915, 0.1659775783420938, 0.6564599074227999, 0.3359113662603617
0.1891566265060241, 0.183846235487498, 0.16090772605649506, 0.6537140923143064, 0.33282268461943315
0.26867469879518074, 0.182817989485913, 0.1560653121867024, 0.6507351454172199, 0.32987281569661175
0.3481927710843373, 0.18220098754458958, 0.15143693186670037, 0.6475163010977955, 0.3270514068363618
0.42771084337349397, 0.18198749936431433, 0.14701014970415252, 0.6440522427941786, 0.32434996395421517
0.5072289156626506, 0.18217280985383222, 0.14277341746619499, 0.6403390629900464, 0.3217617634366912
0.5867469879518072, 0.18275512336615696, 0.13871599968753717, 0.6363742220118195, 0.3192817816885045
0.6662650602409639, 0.1837355113192522, 0.13482790636286965, 0.6321565050766382, 0.3169066409195867
0.7457831325301205, 0.18511790138877032, 0.13109983198006536, 0.6276859771400487, 0.31463457016962815
0.8253012048192772, 0.18690910738141936, 0.1275231002341409, 0.6229639352069553, 0.3124653809408385
0.9048192771084337, 0.18911889976435894, 0.1240896138357293, 0.6179928578772036, 0.3104004571590973
0.9843373493975903, 0.1917601176600217, 0.12079180889304365, 0.6127763519978005, 0.30844275951695527
1.063855421686747, 0.1948488239349851, 0.11762261340389793, 0.6073190963872991, 0.30659684457539405
1.1433734939759037, 0.1984045058312502, 0.11457540944526981, 0.6016267826836842, 0.30486889932006805
1.2228915662650603, 0.2024503244205863, 0.11164399869290681, 0.5957060534453751, 0.3032667921862893
1.3024096385542168, 0.2070134170157127, 0.10882257094327005, 0.5895644377049509, 0.30180014188797794
1.3819277108433734, 0.21212525754969302, 0.1061056753453141, 0.5832102842368797, 0.300480405710629
1.46144578313253, 0.21782208083419757, 0.10348819408080769, 0.5766526928537655, 0.29932098925625694
1.5409638554216867, 0.224145377516835, 0.10096531825948504, 0.5699014440900382, 0.2983373799554527
1.6204819277108433, 0.23114246745406256, 0.0985325258198288, 0.5629669276677853, 0.29754730698055887
1.7, 0.23886716005906453, 0.096185561248009, 0.5558600701663046, 0.29697093049112605
1.7795180722891566, 0.24738051090999894, 0.09392041694678702, 0.5485922623355607, 0.2966310633974489
1.8590361445783132, 0.25675168441802065, 0.09173331610335334, 0.541175286503857, 0.29655342900841036
1.9385542168674699, 0.2670589325178413, 0.0896206969203213, 0.5336212445320486, 0.2967669579900704
2.0180722891566263, 0.2783906989592781, 0.08757919808768894, 0.5259424867616098, 0.29730412793619226
2.097590361445783, 0.2908468575709715, 0.08560564538568105, 0.5181515423913539, 0.29820134844933543
2.1771084337349396, 0.3045400904590988, 0.08369703931920627, 0.5102610516992049, 0.2994993938258366
2.256626506024096, 0.31959740798211334, 0.08185054369429925, 0.502283700501046, 0.30124388405915287
2.336144578313253, 0.3361618058238891, 0.080063475055554, 0.49423215720970626, 0.3034858126963831
2.4156626506024095, 0.3543940446734222, 0.07833329291127347, 0.48611901282375813, 0.30628211680281797
2.495180722891566, 0.37447452374893536, 0.07665759067998978, 0.47795672413934825, 0.30969627952275786
2.5746987951807228, 0.3966051992074132, 0.07503408729818754, 0.4697575604390762, 0.31379894898155897
2.6542168674698794, 0.4210114705403707, 0.07346061943466815, 0.4615335538713005, 0.3186685479487798
2.733734939759036, 0.44794392019677143, 0.07193513426196646, 0.4532964536912248, 0.32439183604998756
2.8132530120481927, 0.4776797413995467, 0.07045568273975109, 0.44505768449329697, 0.33106436954419827
2.8927710843373493, 0.510523623750906, 0.06902041336919146, 0.4368283085226812, 0.3387907818809262
2.972289156626506, 0.546807783173271, 0.06762756638092171, 0.42861899211316046, 0.34768478055578433
3.0518072289156626, 0.5868907200547403, 0.06627546832253961, 0.4204399762597089, 0.3578687215456629
3.1313253012048192, 0.6311541667235401, 0.06496252701454674, 0.41230105129732025, 0.369472581678469
3.210843373493976, 0.6799975450193922, 0.06368722684633263, 0.40421153562289636, 0.3826321024962071
3.2903614457831325, 0.7338291041258921, 0.06244812438624521, 0.39618025836593274, 0.39748582895935664
3.369879518072289, 0.7930527630074735, 0.061243844281982956, 0.38821554588467727, 0.4141707177247113
3.4493975903614458, 0.8580495669192084, 0.06007307542956469, 0.38032521193952373, 0.4328159514294323
3.5289156626506024, 0.9291526246832138, 0.05893456739092329, 0.3725165513732447, 0.4535345811491273
3.608433734939759, 1.0066144823212553, 0.05782712704184356, 0.364796337109225, 0.47641264882410805
3.6879518072289157, 1.090566188533384, 0.056749615433441015, 0.3571708202635119, 0.5014955414101123
3.7674698795180723, 1.1809679140562617, 0.05570094485175586, 0.3496457331548884, 0.5287715306876354
3.846987951807229, 1.277551999933129, 0.05468007606126949, 0.342226294988063, 0.5581527903274871
3.9265060240963856, 1.3797608077871153, 0.05368601571929106, 0.33491721997986146, 0.5894546811620892
4.006024096385542, 1.4866837434612785, 0.0527178139491817, 0.3277227276950622, 0.6223747617018408
4.085542168674698, 1.5970002167722992, 0.051774562061337584, 0.32064655535853154, 0.656473778064056
4.1650602409638555, 1.7089377890710282, 0.05085539041170807, 0.3136919719124265, 0.6911617171317211
4.244578313253012, 1.820256812086877, 0.049959466388412886, 0.3068617935915829, 0.7256926906889576
4.324096385542169, 1.9282737057652346, 0.04908599251774143, 0.3001584007963056, 0.7591726996930938
4.403614457831325, 2.0299337589392996, 0.04823420468148246, 0.2935837560498107, 0.7905839065568642
4.483132530120482, 2.1219401772199404, 0.04740337043812808, 0.287139422836571, 0.8188276568315463
4.562650602409638, 2.200938741893223, 0.04659278744105753, 0.28082658512839903, 0.8427860381542267
4.642168674698795, 2.2637474568115588, 0.04580178194731377, 0.27464606741623643, 0.8613984353917029
4.7216867469879515, 2.3076096433127713, 0.04502970741104839, 0.2685983550776022, 0.8737459019338075
4.801204819277109, 2.3304397736409266, 0.04427594315614645, 0.2626836149221107, 0.8791331105730613
4.880722891566265, 2.331026919480105, 0.0435398931229346, 0.25690171577018006, 0.8771561761244066
4.960240963855422, 2.3091633167918695, 0.04282098468423727, 0.25125224893282244, 0.8677455168029763
5.039759036144578, 2.265675698229209, 0.04211866752638631, 0.2457345484733163, 0.8511763047429705
5.119277108433735, 2.202352871055968, 0.04143241259109155, 0.2403477111440833, 0.8280443315970477
5.198795180722891, 2.121780713512124, 0.04076171107436935, 0.23509061590439032, 0.7992110134969613
5.2783132530120485, 2.0271108091699097, 0.040106073478983796, 0.22996194293659966, 0.7657262751951643
5.357831325301205, 1.9217977032582971, 0.03946502871710422, 0.2249601920898623, 0.7287409746884213
5.437349397590362, 1.8093406999891442, 0.03883812326009721, 0.22008370069134597, 0.6894208413135291
5.516867469879518, 1.6930600617313938, 0.038224920332588036, 0.21533066067519838, 0.6488718809130601
5.596385542168675, 1.5759270067656335, 0.03762499914810975, 0.21069913498919016, 0.6080837136343111
5.675903614457831, 1.4604552286305978, 0.03703795418383858, 0.20618707324801944, 0.5678934186874852
5.755421686746988, 1.348651495015479, 0.036463394492079415, 0.20179232661054444, 0.5289690720393677
5.8349397590361445, 1.2420158340462102, 0.03590094304631257, 0.19751266186587427, 0.4918098129861324
5.914457831325302, 1.141578285947693, 0.03535023611975621, 0.19334577472026107, 0.4567580989292368
5.993975903614458, 1.0479586940484833, 0.034810922694530254, 0.1892893022829409, 0.4240196396753182
6.073493975903615, 0.9614375841702949, 0.03428266389962356, 0.18534083475482627, 0.39368702760824825
6.153012048192771, 0.882028831167655, 0.03376513247598267, 0.1814979263288734, 0.3657639633241703
6.232530120481928, 0.8095477198888016, 0.033258012267142194, 0.17775810531543224, 0.340187945823792
6.312048192771084, 0.7436706413535127, 0.03276099773391174, 0.17411888350963037, 0.31685017419901823
6.391566265060241, 0.6839847574205365, 0.032273793491726134, 0.1705777648212155, 0.2956121052444927
6.471084337349398, 0.630027452798206, 0.03179611386934729, 0.16713225319002287, 0.2763186066191921
6.550602409638554, 0.5813163280198608, 0.03132768248768145, 0.16377985981247634, 0.2588079567733395
6.630120481927711, 0.5373709834524717, 0.03086823185754972, 0.16051810970649863, 0.24291910833884003
6.709638554216867, 0.49772802677853195, 0.03041750299531281, 0.15734454764356307, 0.2284966924724693
6.789156626506024, 0.4619507157002806, 0.029975245055314497, 0.15425674347775134, 0.21539423474444883
6.86867469879518, 0.4296345112490928, 0.029541214978162977, 0.15125229690237574, 0.20347600770987717
6.948192771084337, 0.4004096274698029, 0.029115177153923533, 0.14832884166525726, 0.19261788209632788
7.027710843373494, 0.3739414611316082, 0.028696903099342294, 0.14548404927376266, 0.1827074711682377
7.107228915662651, 0.3499295944745096, 0.028286171148268563, 0.14271563222081154, 0.17364379928119658
7.186746987951807, 0.3281058969556969, 0.027882766154480786, 0.1400213467626067, 0.16533666995759477
7.266265060240964, 0.3082321128933924, 0.027486479206161835, 0.13739899527850366, 0.15770586245935267
7.34578313253012, 0.29009721056580384, 0.027097107351303426, 0.13484642824267765, 0.15068024871992833
7.425301204819277, 0.27351468200103796, 0.02671445333334948, 0.13236154583660334, 0.1441968937236636
7.504819277108433, 0.25831991763696416, 0.026338325336420193, 0.12994229923034797, 0.13820018073457743
7.5843373493975905, 0.24436773229153175, 0.025968536739481234, 0.12758669155981256, 0.13264098686360853
7.663855421686747, 0.2315300847897227, 0.025604905878848123, 0.12529277862592003, 0.1274759230981636
7.743373493975904, 0.2196940099557294, 0.025247255818436405, 0.12305866934068146, 0.12266664503828244
7.82289156626506, 0.20875976586216596, 0.02489541412718422, 0.12088252594388711, 0.1181792353110791
7.902409638554217, 0.1986391891274844, 0.02454921266309354, 0.1187625640130215, 0.11398365526786648
7.981927710843373, 0.18925424503428098, 0.024208487363345382, 0.11669705228775787, 0.11005326156179474
8.06144578313253, 0.18053575606581426, 0.02387307803995744, 0.11468431232919507, 0.10636438214498893
8.140963855421687, 0.17242229120592292, 0.023542828180460725, 0.11272271803282805, 0.10289594580640389
8.220481927710843, 0.16485919834925122, 0.02321758475307624, 0.11081069501300189, 0.09962915937177642
8.3, 0.15779776294677694, 0.022897198015876155, 0.10894671987547032, 0.09654722694604113
8.379518072289157, 0.15119447723297272, 0.0225815213294153, 0.10712931939351567, 0.09363510598530123
8.459036144578313, 0.1450104058186438, 0.02227041097231436, 0.10535706960199559, 0.0908792954643179
8.53855421686747, 0.1392106349377792, 0.021963725959272234, 0.10362859482259362, 0.08826765190654834
8.618072289156627, 0.13376379411280967, 0.021661327860975552, 0.10194256663252413, 0.08578922953543644
8.697590361445783, 0.1286416403937925, 0.021363080625361686, 0.10029770278796729, 0.08343414126904049
8.77710843373494, 0.12381869660296586, 0.021068850399674613, 0.09869276611254965, 0.08119343770506338
8.856626506024096, 0.11927193616371475, 0.0207785053527361, 0.09712656336031088, 0.07905900162558722
8.936144578313254, 0.1149805081106525, 0.02049191549682787, 0.09559794406174575, 0.07702345588974203
9.01566265060241, 0.11092549677024627, 0.020208952508553167, 0.09410579936072402, 0.07508008287984115
9.095180722891566, 0.10708971137825371, 0.01992948954801258, 0.09264906084935168, 0.07322275392520598
9.174698795180722, 0.10345750157209185, 0.01965340107558889, 0.09122669940714585, 0.07144586735160886
9.25421686746988, 0.1000145952745902, 0.019380562665589747, 0.08983772405026921, 0.06974429399681639
9.333734939759037, 0.09674795598176358, 0.019110850815944484, 0.08848118079596902, 0.06811332919789237
9.413253012048193, 0.09364565689185564, 0.018844142753089554, 0.08715615154685047, 0.06654865039726522
9.492771084337349, 0.09069676967569879, 0.018580316231107254, 0.08586175299912047, 0.06504627963530885
9.572289156626505, 0.08789126599809399, 0.018319249324102352, 0.08459713557850833, 0.06360255030023489
9.651807228915663, 0.08521993016408966, 0.018060820210708588, 0.08336148240718659, 0.062214077593994936
9.73132530120482, 0.08267428148943816, 0.017804906949512225, 0.08215400830467852, 0.0608777322478763
9.810843373493976, 0.08024650518686237, 0.01755138724405996, 0.0809739588254627, 0.05959061708546167
9.890361445783132, 0.07792939072405192, 0.01730013819598044, 0.07982060933573194, 0.058350046085254764
9.96987951807229, 0.07571627674976489, 0.017051036044591683, 0.07869326413158584, 0.057153525641980805
10.049397590361446, 0.07360100180460741, 0.01680395589118726, 0.07759125560080045, 0.05599873776553171
10.128915662650602, 0.07157786013608623, 0.016558771405987577, 0.07651394343020881, 0.05488352499076087
10.208433734939758, 0.06964156202596071, 0.01631535451550603, 0.07546071386071057, 0.05380587680072577
10.287951807228916, 0.06778719811393105, 0.016073575067808925, 0.07443097899192333, 0.0527639173912211
10.367469879518072, 0.06601020726716877, 0.01583330047283528, 0.0734241761385604, 0.051755894626188154
10.446987951807229, 0.06430634760168175, 0.01559439531458239, 0.07243976724075028, 0.05078017005233814
10.526506024096385, 0.06267167031031409, 0.015356720931547971, 0.07147723833069862, 0.049835209857520234
10.606024096385543, 0.06110249599447265, 0.015120134961338762, 0.07053609905835072, 0.048919576671387376
10.685542168674699, 0.059595393233350454, 0.014884490844797243, 0.06961588227904172, 0.04803192211906313
10.765060240963855, 0.058147159156328974, 0.014649637284351116, 0.06871614370654971, 0.0471709800490766
10.844578313253011, 0.056754801812044106, 0.01441541765053506, 0.06783646163546334, 0.04633556036601417
10.92409638554217, 0.05541552415189026, 0.014181669329752398, 0.0669764367374151, 0.04552454340635259
11.003614457831326, 0.05412670946700779, 0.01394822300531337, 0.06613569193646968, 0.04473687480293028
11.083132530120482, 0.052885908136478, 0.013714901862572675, 0.06531387236984906, 0.04397156078963325
11.162650602409638, 0.051690825560899725, 0.013481520707563923, 0.06451064544126063, 0.043227663903241426
11.242168674698796, 0.05053931117006451, 0.013247884986839998, 0.06372570097535268, 0.04250429904408573
11.321686746987952, 0.04942934840635066, 0.013013789694231323, 0.06295875148335099, 0.041800629861310994
11.401204819277108, 0.04835904559696537, 0.012779018147857129, 0.06220953255174389, 0.04111586543218879
11.480722891566264, 0.047326627638490965, 0.01254334061788931, 0.06147780336804815, 0.040449257208142804
11.560240963855422, 0.04633042842651634, 0.012306512782171937, 0.06076334740029429, 0.03980009620299419
11.639759036144579, 0.04536888397165169, 0.012068273982718161, 0.06006597324999401, 0.03916771040145462
11.719277108433735, 0.04444052615106721, 0.011828345251176977, 0.0593855157021345, 0.03855146236812623
11.798795180722891, 0.043543977052045685, 0.011586427065390906, 0.058721837000308454, 0.03795074703924835
11.878313253012049, 0.04267794387102823, 0.011342196791894577, 0.05807482838066636, 0.03736498968119639
11.957831325301205, 0.0418412143384321, 0.011095305760312122, 0.05744441190516752, 0.03679364400130391
12.037349397590361, 0.04103265264628753, 0.010845375904685258, 0.05683054264296796, 0.036236190397980254
12.116867469879518, 0.04025119586267609, 0.010591995893268698, 0.056233211259085224, 0.03569213433834333
12.196385542168676, 0.03949585082426765, 0.010334716651574372, 0.05565244708227161, 0.03516100485270454
12.275903614457832, 0.038765691506207435, 0.010073046162524597, 0.05508832173999041, 0.03464235313624082
12.355421686746988, 0.03805985687753796, 0.009806443401298971, 0.05454095346841844, 0.034135751249085126
12.434939759036144, 0.03737754926064583, 0.009534311229253408, 0.05401051223070721, 0.03364079090686881
12.5144578313253, 0.03671803322545694, 0.009255988029047358, 0.053497225808905965, 0.03315708235447008
12.593975903614458, 0.03608063506395996, 0.008970737809003367, 0.053001387076149695, 0.03268425331637101
12.673493975903614, 0.035464742909070604, 0.00867773843489502, 0.052523362708851315, 0.032221948017605646
12.75301204819277, 0.034869807585149654, 0.008376067556542261, 0.052063603667734604, 0.031769826269808836
12.832530120481927, 0.03429534430742668, 0.008064685677485955, 0.051622657867109005, 0.03132756261734055
12.912048192771085, 0.03374093538663537, 0.007742415658419264, 0.05120118557160396, 0.0308948455388862
12.991566265060241, 0.03320623414682888, 0.007407917734536456, 0.050799978219558, 0.03047137670030778
13.071084337349397, 0.03269097033360027, 0.0070596588428829005, 0.05041998158808933, 0.0300568702548575
13.150602409638553, 0.03219495738402316, 0.006695874668236489, 0.05006232450921914, 0.02965105218715959
13.230120481927711, 0.03171810205916381, 0.006314522281078946, 0.04972835475261876, 0.029253659697620504
13.309638554216868, 0.031260417120847886, 0.005913220493315712, 0.04941968425825825, 0.028864440624140616
13.389156626506024, 0.030822037990486176, 0.005489173997351995, 0.04913824670664953, 0.028483152898162566
13.46867469879518, 0.03040324469619638, 0.005039075829014617, 0.048886371571388934, 0.028109564032199972
13.548192771084338, 0.030004490953343087, 0.004558980464519941, 0.04866688049018474, 0.027743450636015923
13.627710843373494, 0.029626443026233032, 0.004044136541361277, 0.04848321430803642, 0.027384597958543578
13.70722891566265, 0.029270032238046834, 0.003488763151708589, 0.04833960296743331, 0.02703279945239624
13.786746987951807, 0.028936526889479793, 0.002885745834338445, 0.04824129634811958, 0.026687856357312606
13.866265060240965, 0.02862763235884786, 0.002226215955429439, 0.048194883579571336, 0.026349577297949543
13.94578313253012, 0.02834563308065335, 0.0014989568563539722, 0.04820874373227221, 0.02601777788975985
14.025301204819277, 0.028093598399360004, 0.000689545939669418, 0.0482936966920187, 0.02569228034368271
14.104819277108433, 0.027875688779093296, -0.00022091777821964254, 0.048463968163742134, 0.025372913054871927
14.184337349397591, 0.027697625154683114, -0.0012577593417256354, 0.04873866463796833, 0.025059510150308602
14.263855421686747, 0.02756743424564626, -0.002455811124597631, 0.04914410972821236, 0.024751910949753656
14.343373493975903, 0.027496683158193754, -0.0038645107981581817, 0.049717705396838396, 0.024449959252291324
14.42289156626506, 0.02750263204864471, -0.00555677506914788, 0.05051464982345688, 0.02415350226765124
14.502409638554218, 0.027612233630599975, -0.007645459812244579, 0.051620392550046856, 0.02386238878946742
14.581927710843374, 0.02787018992956315, -0.010316465583996093, 0.05317567252277703, 0.023576465622781363
14.66144578313253, 0.028357013151061025, -0.01390283358266796, 0.05543252900890553, 0.023295569525766197
14.740963855421686, 0.02923601969064898, -0.019077233556415375, 0.05889973086368034, 0.023019505665971315
14.820481927710844, 0.030906611483508168, -0.027478762599618636, 0.06481607490788299, 0.022747974597257508
14.9, 0.0347511191782209, -0.0447614208309142, 0.077450901110736, 0.02248019981934757


==> data/gdani2d.csv <==
-4.9, 2.3787025755304083,-14.9, 0.030724726207429876,-14.9, 0.030724726207429876
-4.820481927710843, 2.3869900846268464,-14.820481927710844, 0.031157088900155006,-14.780321285140563, 0.03137910038686959
-4.740963855421687, 2.385304983222686,-14.740963855421686, 0.031599093165981786,-14.660642570281125, 0.03205564554384848
-4.66144578313253, 2.3754826885111835,-14.66144578313253, 0.03205102885218123,-14.540963855421687, 0.03275537897606643
-4.581927710843374, 2.3596849924512284,-14.581927710843374, 0.03251319704492898,-14.421285140562249, 0.03347937847140616
-4.502409638554217, 2.34021035497975,-14.502409638554218, 0.032985910607432715,-14.301606425702811, 0.034228786769736945
-4.4228915662650605, 2.319269588436356,-14.42289156626506, 0.03346949474876035,-14.181927710843373, 0.035004816418710186
-4.343373493975903, 2.2987411984058093,-14.343373493975903, 0.03396428762540589,-14.062248995983936, 0.0358087550642111
-4.263855421686747, 2.2799264650418616,-14.263855421686747, 0.034470640977787216,-13.942570281124498, 0.03664197122093905
-4.18433734939759, 2.263332531192803,-14.184337349397591, 0.034988920804032375,-13.82289156626506, 0.03750592057405549
-4.104819277108434, 2.248520999516938,-14.104819277108433, 0.035519508073598334,-13.703212851405622, 0.03840215286903796
-4.025301204819277, 2.2340657090246565,-14.025301204819277, 0.03606279948345963,-13.583534136546184, 0.03933231945392833
-3.9457831325301207, 2.2176598142797297,-13.94578313253012, 0.036619208259821734,-13.463855421686747, 0.04029818154620978
-3.866265060240964, 2.196392397166786,-13.866265060240965, 0.037189165008548776,-13.344176706827309, 0.041301619305726824
-3.7867469879518074, 2.167176818689431,-13.786746987951807, 0.03777311861774749,-13.224497991967871, 0.04234464180555806
-3.707228915662651, 2.1272648115286508,-13.70722891566265, 0.03837153721622948,-13.104819277108433, 0.04342939800478263
-3.627710843373494, 2.0747401608461096,-13.627710843373494, 0.03898490919187702,-12.985140562248995, 0.044558188840902076
-3.5481927710843375, 2.0088750612659356,-13.548192771084338, 0.03961374427426879,-12.865461847389557, 0.0457334805755567
-3.468674698795181, 1.9302624466253357,-13.46867469879518, 0.04025857468627944,-12.74578313253012, 0.04695791954550394
-3.3891566265060242, 1.8407006771252563,-13.389156626506024, 0.040919956369771984,-12.626104417670684, 0.04823434849197328
-3.3096385542168676, 1.742877242484998,-13.309638554216868, 0.04159847029092336,-12.506425702811246, 0.04956582466599435
-3.230120481927711, 1.639946579750956,-13.230120481927711, 0.04229472383120642,-12.386746987951808, 0.05095563993570967
-3.1506024096385543, 1.5351076706540088,-13.150602409638553, 0.04300935227056554,-12.26706827309237, 0.052407343154679896
-3.0710843373493977, 1.4312633278107434,-13.071084337349397, 0.043743020369898966,-12.147389558232932, 0.05392476508867714
-2.991566265060241, 1.3308021205846121,-12.991566265060241, 0.04449642406058019,-12.027710843373494, 0.05551204624334868
-2.9120481927710844, 1.2355045500809807,-12.912048192771085, 0.0452702922494436,-11.908032128514057, 0.05717366798773257
-2.8325301204819278, 1.1465490149528124,-12.832530120481927, 0.04606538874841853,-11.788353413654619, 0.05891448743026301
-2.753012048192771, 1.064582775924416,-12.75301204819277, 0.046882514338819396,-11.668674698795181, 0.06073977657640778
-2.6734939759036145, 0.9898247822904603,-12.673493975903614, 0.04772250898123224,-11.548995983935743, 0.06265526638258893
-2.593975903614458, 0.9221751434258255,-12.593975903614458, 0.04858625418293841,-11.429317269076305, 0.06466719642198362
-2.514457831325301, 0.8613154205806355,-12.5144578313253, 0.049474675535948476,-11.309638554216868, 0.0667823709974238
-2.4349397590361446, 0.806791966817752,-12.434939759036144, 0.05038874543993679,-11.18995983935743, 0.06900822267854255
-2.355421686746988, 0.758080215771551,-12.355421686746988, 0.05132948602576171,-11.070281124497992, 0.07135288440919882
-2.2759036144578313, 0.7146311764685329,-12.275903614457832, 0.052297972296745265,-10.950602409638554, 0.07382527153256589
-2.1963855421686747, 0.675902974636363,-12.196385542168676, 0.053295335506583406,-10.830923694779116, 0.07643517532180796
-2.116867469879518, 0.6413807126467167,-12.116867469879518, 0.054322766794622473,-10.711244979919678, 0.07919336989228588
-2.0373493975903614, 0.6105877137668895,-12.037349397590361, 0.05538152110129075,-10.59156626506024, 0.082111734716549
-1.9578313253012047, 0.5830907264904036,-11.957831325301205, 0.05647292138879661,-10.471887550200803, 0.08520339537815942
-1.878313253012048, 0.5585011047946289,-11.878313253012049, 0.05759836319476328,-10.352208835341365, 0.08848288569925401
-1.7987951807228915, 0.5364734609859364,-11.798795180722891, 0.058759319549317686,-10.232530120481927, 0.09196633497713336
-1.719277108433735, 0.5167028550070722,-11.719277108433735, 0.05995734628933619,-10.11285140562249, 0.0956716847882073
-1.6397590361445784, 0.4989212467988209,-11.639759036144579, 0.06119408780713467,-9.993172690763052, 0.09961894068842943
-1.5602409638554218, 0.48289368785434433,-11.560240963855422, 0.06247128327482324,-9.873493975903614, 0.10383046518702625
-1.4807228915662651, 0.4684145491169818,-11.480722891566264, 0.06379077339003299,-9.753815261044176, 0.10833131962933112
-1.4012048192771085, 0.45530395865632634,-11.401204819277108, 0.06515450769368292,-9.634136546184738, 0.1131496641334636
-1.3216867469879519, 0.44340453975069344,-11.321686746987952, 0.06656455251605865,-9.5144578313253, 0.11831722652712495
-1.2421686746987952, 0.4325784864632363,-11.242168674698796, 0.06802309961373527,-9.394779116465864, 0.12386985337042922
-1.1626506024096386, 0.42270498060397355,-11.162650602409638, 0.06953247556692767,-9.275100401606426, 0.12984815867236707
-1.083132530120482, 0.4136779345516999,-11.083132530120482, 0.0710951520147697,-9.155421686746989, 0.13629828885012824
-1.0036144578313253, 0.4054040340743435,-11.003614457831326, 0.07271375681495638,-9.03574297188755, 0.1432728258623035
-0.9240963855421687, 0.39780105076382716,-10.92409638554217, 0.0743910862242086,-8.916064257028113, 0.15083185425731543
-0.844578313253012, 0.3907963927617803,-10.844578313253011, 0.07613011820735485,-8.796385542168675, 0.15904422204632593
-0.7650602409638554, 0.3843258636090952,-10.765060240963855, 0.07793402699562361,-8.676706827309237, 0.16798902966803472
-0.6855421686746987, 0.37833260133673646,-10.685542168674699, 0.07980619902912998,-8.5570281124498, 0.17775738553806342
-0.6060240963855422, 0.3727661727115719,-10.606024096385543, 0.08175025043487628,-8.437349397590362, 0.18845447020423112
-0.5265060240963856, 0.3675818004660018,-10.526506024096385, 0.08377004621001198,-8.317670682730924, 0.2002019530333461
-0.4469879518072289, 0.36273970423954455,-10.446987951807229, 0.0858697213009307,-8.197991967871486, 0.21314080417066814
-0.3674698795180723, 0.3582045384913899,-10.367469879518072, 0.08805370379235716,-8.078313253012048, 0.227434538004012
-0.28795180722891567, 0.3539449131596957,-10.287951807228916, 0.09032674044729788,-7.9586345381526105, 0.24327290921076547
-0.20843373493975903, 0.3499329848436166,-10.208433734939758, 0.09269392486886159,-7.838955823293173, 0.26087605387765955
-0.12891566265060242, 0.34614410817716695,-10.128915662650602, 0.09516072858915574,-7.719277108433735, 0.28049901944636874
-0.04939759036144578, 0.34255653864300073,-10.049397590361446, 0.09773303542910304,-7.599598393574297, 0.3024365492657247
0.030120481927710843, 0.3391511794479715,-9.96987951807229, 0.10041717951666862,-7.479919678714859, 0.3270278685415154
0.10963855421686747, 0.3359113662603617,-9.890361445783132, 0.10321998740033174,-7.360240963855421, 0.3546610440977433
0.1891566265060241, 0.33282268461943315,-9.810843373493976, 0.10614882475026967,-7.2405622489959836, 0.3857762446460045
0.26867469879518074, 0.32987281569661175,-9.73132530120482, 0.10921164820242361,-7.120883534136547, 0.42086689644203673
0.3481927710843373, 0.3270514068363618,-9.651807228915663, 0.11241706297107028,-7.001204819277109, 0.460477303473349
0.42771084337349397, 0.32434996395421517,-9.572289156626505, 0.11577438693453274,-6.881526104417671, 0.5051947912151433
0.5072289156626506, 0.3217617634366912,-9.492771084337349, 0.1192937219870623,-6.761847389558233, 0.5556338822779829
0.5867469879518072, 0.3192817816885045,-9.413253012048193, 0.12298603354835962,-6.642168674698795, 0.612409523170636
0.6662650602409639, 0.3169066409195867,-9.333734939759037, 0.1268632392312189,-6.5224899598393575, 0.6760961443072276
0.7457831325301205, 0.31463457016962815,-9.25421686746988, 0.13093830778817442,-6.40281124497992, 0.7471696555523407
0.8253012048192772, 0.3124653809408385,-9.174698795180722, 0.13522536958955564,-6.283132530120482, 0.8259307805210067
0.9048192771084337, 0.3104004571590973,-9.095180722891566, 0.13973984002799392,-6.163453815261044, 0.9124108998387381
0.9843373493975903, 0.30844275951695527,-9.01566265060241, 0.14449855739755077,-6.043775100401606, 1.006266186666918
1.063855421686747, 0.30659684457539405,-8.936144578313254, 0.14951993695676033,-5.924096385542168, 1.106672229978784
1.1433734939759037, 0.30486889932006805,-8.856626506024096, 0.154824143052141,-5.804417670682731, 1.2122386166916475
1.2228915662650603, 0.3032667921862893,-8.77710843373494, 0.16043328134650978,-5.684738955823293, 1.3209688173888112
1.3024096385542168, 0.30180014188797794,-8.697590361445783, 0.16637161335849468,-5.565060240963855, 1.4302915553778786
1.3819277108433734, 0.300480405710629,-8.618072289156627, 0.17266579566594978,-5.445381526104418, 1.5371815314611916
1.46144578313253, 0.29932098925625694,-8.53855421686747, 0.17934514624296363,-5.32570281124498, 1.6383675833938032
1.5409638554216867, 0.2983373799554527,-8.459036144578313, 0.18644194046854798,-5.206024096385542, 1.7305976231335956
1.6204819277108433, 0.29754730698055887,-8.379518072289157, 0.19399173934036365,-5.086345381526105, 1.8109017043970217
1.7, 0.29697093049112605,-8.3, 0.20203375231404533,-4.966666666666667, 2.1199205552565448
1.7795180722891566, 0.2966310633974489,-8.220481927710843, 0.21061123692501046,-4.846987951807229, 2.1558486897339355
1.8590361445783132, 0.29655342900841036,-8.140963855421687, 0.2197719368758596,-4.727309236947791, 2.17103470881477
1.9385542168674699, 0.2967669579900704,-8.06144578313253, 0.2295685595168829,-4.607630522088353, 2.167959278544178
2.0180722891566263, 0.29730412793619226,-7.981927710843373, 0.24005929251537636,-4.4879518072289155, 2.149995781717355
2.097590361445783, 0.29820134844933543,-7.902409638554217, 0.25130835788576994,-4.368273092369478, 2.120675589744462
2.1771084337349396, 0.2994993938258366,-7.82289156626506, 0.2633865992943471,-4.24859437751004, 2.0829011253032848
2.256626506024096, 0.30124388405915287,-7.743373493975904, 0.2763720954868765,-4.128915662650602, 2.038236641675284
2.336144578313253, 0.3034858126963831,-7.663855421686747, 0.2903507886099608,-4.009236947791164, 1.9864695169436195
2.4156626506024095, 0.30628211680281797,-7.5843373493975905, 0.3054171108729075,-3.889558232931727, 1.9257130889946728
2.495180722891566, 0.30969627952275786,-7.504819277108433, 0.3216745861619393,-3.769879518072289, 1.853264633083165
2.5746987951807228, 0.31379894898155897,-7.425301204819277, 0.3392363745950157,-3.6502008032128512, 1.7670963868332485
2.6542168674698794, 0.3186685479487798,-7.34578313253012, 0.3582257173162487,-3.530522088353414, 1.6673680599420588
2.733734939759036, 0.32439183604998756,-7.266265060240964, 0.3787762258372936,-3.410843373493976, 1.5571458560966338
2.8132530120481927, 0.33106436954419827,-7.186746987951807, 0.4010319447902498,-3.291164658634538, 1.4419157551488961
2.8927710843373493, 0.3387907818809262,-7.107228915662651, 0.42514709908488574,-3.1714859437751004, 1.328216620494689
2.972289156626506, 0.34768478055578433,-7.027710843373494, 0.45128541646289855,-3.0518072289156626, 1.2221602452157558
3.0518072289156626, 0.3578687215456629,-6.948192771084337, 0.4796188950439964,-2.9321285140562248, 1.1284609027122907
3.1313253012048192, 0.369472581678469,-6.86867469879518, 0.51032586400427,-2.812449799196787, 1.0501381975597868
3.210843373493976, 0.3826321024962071,-6.789156626506024, 0.5435881662127066,-2.6927710843373496, 0.9886928760339138
3.2903614457831325, 0.39748582895935664,-6.709638554216867, 0.5795872777446063,-2.5730923694779118, 0.9444447726873022
3.369879518072289, 0.4141707177247113,-6.630120481927711, 0.6184991752951007,-2.453413654618474, 0.9167888260748946
3.4493975903614458, 0.4328159514294323,-6.550602409638554, 0.6604877746910002,-2.333734939759036, 0.9042478519538728
3.5289156626506024, 0.4535345811491273,-6.471084337349398, 0.7056967994376483,-2.2140562248995983, 0.9043217568494679
3.608433734939759, 0.47641264882410805,-6.391566265060241, 0.7542400060985232,-2.0943775100401605, 0.9132509589975634
3.6879518072289157, 0.5014955414101123,-6.312048192771084, 0.8061898020013506,-1.9746987951807229, 0.9259259963245465
3.7674698795180723, 0.5287715306876354,-6.232530120481928, 0.8615644475709595,-1.855020080321285, 0.9362315410208357
3.846987951807229, 0.5581527903274871,-6.153012048192771, 0.9203142438000559,-1.7353413654618475, 0.9380032064779891
3.9265060240963856, 0.5894546811620892,-6.073493975903615, 0.9823073609171065,-1.6156626506024097, 0.9264413599710044
4.006024096385542, 0.6223747617018408,-5.993975903614458, 1.047316251656604,-1.4959839357429718, 0.8994208172702143
4.085542168674698, 0.656473778064056,-5.914457831325302, 1.1150058807486218,-1.3763052208835342, 0.8580128655924117
4.1650602409638555, 0.6911617171317211,-5.8349397590361445, 1.1849252423752499,-1.2566265060240964, 0.8059134348853104
4.244578313253012, 0.7256926906889576,-5.755421686746988, 1.256503763306233,-1.1369477911646586, 0.7480996447663495
4.324096385542169, 0.7591726996930938,-5.675903614457831, 1.3290541243537095,-1.0172690763052208, 0.6894020284285375
4.403614457831325, 0.7905839065568642,-5.596385542168675, 1.4017827030471042,-0.8975903614457831, 0.6335492841053034
4.483132530120482, 0.8188276568315463,-5.516867469879518, 1.4738081974588795,-0.7779116465863454, 0.5828436148157405
4.562650602409638, 0.8427860381542267,-5.437349397590362, 1.5441880386883795,-0.6582329317269077, 0.5383059059214294
4.642168674698795, 0.8613984353917029,-5.357831325301205, 1.611951020087963,-0.5385542168674698, 0.5000334659669098
4.7216867469879515, 0.8737459019338075,-5.2783132530120485, 1.6761333411118162,-0.41887550200803214, 0.467573161210285
4.801204819277109, 0.8791331105730613,-5.198795180722891, 1.7358142449777227,-0.2991967871485944, 0.4402139899842032
4.880722891566265, 0.8771561761244066,-5.119277108433735, 1.7901469305691915,-0.17951807228915662, 0.4171787218731936
4.960240963855422, 0.8677455168029763,-5.039759036144578, 1.838380721621953,-0.059839357429718874, 0.39773116160678484
5.039759036144578, 0.8511763047429705,-4.960240963855422, 1.8798717392792688,0.059839357429718874, 0.3812254203500703
5.119277108433735, 0.8280443315970477,-4.880722891566265, 1.9140814910280517,0.17951807228915662, 0.3671205011914779
5.198795180722891, 0.7992110134969613,-4.801204819277109, 1.9405655294203366,0.2991967871485944, 0.3549767292711402
5.2783132530120485, 0.7657262751951643,-4.7216867469879515, 1.9589570536500274,0.41887550200803214, 0.34444428167983643
5.357831325301205, 0.7287409746884213,-4.642168674698795, 1.968952267489394,0.5385542168674698, 0.3352495299641195
5.437349397590362, 0.6894208413135291,-4.562650602409638, 1.9703047344942544,0.6582329317269077, 0.3271820348487881
5.516867469879518, 0.6488718809130601,-4.483132530120482, 1.9628344218546683,0.7779116465863454, 0.32008338600239017
5.596385542168675, 0.6080837136343111,-4.403614457831325, 1.946453638066006,0.8975903614457831, 0.31383822058856753
5.675903614457831, 0.5678934186874852,-4.324096385542169, 1.9212073179828522,1.0172690763052208, 0.30836735825390116
5.755421686746988, 0.5289690720393677,-4.244578313253012, 1.8873203191939958,1.1369477911646586, 0.3036228476990288
5.8349397590361445, 0.4918098129861324,-4.1650602409638555, 1.845241031353509,1.2566265060240964, 0.29958470762927303
5.914457831325302, 0.4567580989292368,-4.085542168674698, 1.7956698717198945,1.3763052208835342, 0.2962591953065892
5.993975903614458, 0.4240196396753182,-4.006024096385542, 1.7395636015060365,1.4959839357429718, 0.29367851555392366
6.073493975903615, 0.39368702760824825,-3.9265060240963856, 1.6781113015638456,1.6156626506024097, 0.29190197765350245
6.153012048192771, 0.3657639633241703,-3.846987951807229, 1.6126838881536354,1.7353413654618475, 0.2910187134235002
6.232530120481928, 0.340187945823792,-3.7674698795180723, 1.5447644801837699,1.855020080321285, 0.29115218832862083
6.312048192771084, 0.31685017419901823,-3.6879518072289157, 1.4758703005748115,1.9746987951807229, 0.29246687157708023
6.391566265060241, 0.2956121052444927,-3.608433734939759, 1.4074774430867307,2.0943775100401605, 0.29517758061547544
6.471084337349398, 0.2763186066191921,-3.5289156626506024, 1.3409580005290647,2.2140562248995983, 0.2995621699342537
6.550602409638554, 0.2588079567733395,-3.4493975903614458, 1.2775356262336113,2.333734939759036, 0.30597835903876636
6.630120481927711, 0.24291910833884003,-3.369879518072289, 1.2182617077456732,2.453413654618474, 0.3148855027740085
6.709638554216867, 0.2284966924724693,-3.2903614457831325, 1.1640109124124818,2.5730923694779118, 0.32687180493545887
6.789156626506024, 0.21539423474444883,-3.210843373493976, 1.1154924589018747,2.6927710843373496, 0.34268646230217575
6.86867469879518, 0.20347600770987717,-3.1313253012048192, 1.073272190475017,2.812449799196787, 0.3632737239578801
6.948192771084337, 0.19261788209632788,-3.0518072289156626, 1.0378001775402022,2.9321285140562248, 0.38980046330830154
7.027710843373494, 0.1827074711682377,-2.972289156626506, 1.0094388128995657,3.0518072289156626, 0.4236583442183629
7.107228915662651, 0.17364379928119658,-2.8927710843373493, 0.9884868325384583,3.1714859437751004, 0.46640313256845073
7.186746987951807, 0.16533666995759477,-2.8132530120481927, 0.9751951369831559,3.291164658634538, 0.5195654975574753
7.266265060240964, 0.15770586245935267,-2.733734939759036, 0.9697705821492487,3.410843373493976, 0.5842355660867731
7.34578313253012, 0.15068024871992833,-2.6542168674698794, 0.972364096933076,3.530522088353414, 0.6603151004286545
7.425301204819277, 0.1441968937236636,-2.5746987951807228, 0.9830397890459102,3.6502008032128512, 0.7454158451613458
7.504819277108433, 0.13820018073457743,-2.495180722891566, 1.001722529953261,3.769879518072289, 0.8336668264165055
7.5843373493975905, 0.13264098686360853,-2.4156626506024095, 1.0281234433923605,3.889558232931727, 0.9152063260607848
7.663855421686747, 0.1274759230981636,-2.336144578313253, 1.0616464150813247,4.009236947791164, 0.9775410285208157
7.743373493975904, 0.12266664503828244,-2.256626506024096, 1.10128468412699,4.128915662650602, 1.0094069548883602
7.82289156626506, 0.1181792353110791,-2.1771084337349396, 1.1455246475114178,4.24859437751004, 1.0057473411252753
7.902409638554217, 0.11398365526786648,-2.097590361445783, 1.1922828597572133,4.368273092369478, 0.9704378425233637
7.981927710843373, 0.11005326156179474,-2.0180722891566263, 1.2389087425458467,4.4879518072289155, 0.9143528874679507
8.06144578313253, 0.10636438214498893,-1.9385542168674699, 1.2822850094155231,4.607630522088353, 0.850255735939123
8.140963855421687, 0.10289594580640389,-1.8590361445783132, 1.3190453681991443,4.727309236947791, 0.7887259830472542
8.220481927710843, 0.09962915937177642,-1.7795180722891566, 1.3459026628599455,4.846987951807229, 0.7396628612157234
8.3, 0.09654722694604113,-1.7, 1.360044619724163,4.966666666666667, 0.7629441094463922
8.379518072289157, 0.09363510598530123,-1.6204819277108433, 1.3595208733962945,5.086345381526105, 0.8383703495248808
8.459036144578313, 0.0908792954643179,-1.5409638554216867, 1.3435301685880354,5.206024096385542, 0.7963423169369879
8.53855421686747, 0.08826765190654834,-1.46144578313253, 1.3125322865209494,5.32570281124498, 0.7440307103807288
8.618072289156627, 0.08578922953543644,-1.3819277108433734, 1.2681538551177338,5.445381526104418, 0.685363215238371
8.697590361445783, 0.08343414126904049,-1.3024096385542168, 1.2129143088294494,5.565060240963855, 0.6241231650668557
8.77710843373494, 0.08119343770506338,-1.2228915662650603, 1.1498445099766958,5.684738955823293, 0.5634954139168377
8.856626506024096, 0.07905900162558722,-1.1433734939759037, 1.082088664063892,5.804417670682731, 0.5058391709072086
8.936144578313254, 0.07702345588974203,-1.063855421686747, 1.012567595582,5.924096385542168, 0.45266379369022897
9.01566265060241, 0.07508008287984115,-0.9843373493975903, 0.9437491659221404,6.043775100401606, 0.40474000364463664
9.095180722891566, 0.07322275392520598,-0.9048192771084337, 0.8775356864077247,6.163453815261044, 0.3622735854591501
9.174698795180722, 0.07144586735160886,-0.8253012048192772, 0.815251073529295,6.283132530120482, 0.32508593369573874
9.25421686746988, 0.06974429399681639,-0.7457831325301205, 0.7576970923950569,6.40281124497992, 0.2927693841459961
9.333734939759037, 0.06811332919789237,-0.6662650602409639, 0.7052467106965601,6.5224899598393575, 0.2648050368192308
9.413253012048193, 0.06654865039726522,-0.5867469879518072, 0.6579486248951665,6.642168674698795, 0.2406433599659685
9.492771084337349, 0.06504627963530885,-0.5072289156626506, 0.6156256911554584,6.761847389558233, 0.21975393947309121
9.572289156626505, 0.06360255030023489,-0.42771084337349397, 0.5779580948819509,6.881526104417671, 0.2016524281502653
9.651807228915663, 0.062214077593994936,-0.3481927710843373, 0.5445481510001756,7.001204819277109, 0.18591210172720837
9.73132530120482, 0.0608777322478763,-0.26867469879518074, 0.5149674103617582,7.120883534136547, 0.17216587093574076
9.810843373493976, 0.05959061708546167,-0.1891566265060241, 0.48878866057129483,7.2405622489959836, 0.160102934698075
9.890361445783132, 0.058350046085254764,-0.10963855421686747, 0.4656060438739385,7.360240963855421, 0.14946284576726923
9.96987951807229, 0.057153525641980805,-0.030120481927710843, 0.44504640592822725,7.479919678714859, 0.1400286967546314
10.049397590361446, 0.05599873776553171,0.04939759036144578, 0.4267745286113063,7.599598393574297, 0.13162039753250773
10.128915662650602, 0.05488352499076087,0.12891566265060242, 0.4104943331208378,7.719277108433735, 0.12408853667770037
10.208433734939758, 0.05380587680072577,0.20843373493975903, 0.3959475994396835,7.838955823293173, 0.11730902761701588
10.287951807228916, 0.0527639173912211,0.28795180722891567, 0.38291129297638826,7.9586345381526105, 0.111178573622691
10.367469879518072, 0.051755894626188154,0.3674698795180723, 0.371194233734923,8.078313253012048, 0.10561089925188526
10.446987951807229, 0.05078017005233814,0.4469879518072289, 0.36063358065858026,8.197991967871486, 0.1005336575947292
10.526506024096385, 0.049835209857520234,0.5265060240963856, 0.35109141802957966,8.317670682730924, 0.09588591199306433
10.606024096385543, 0.048919576671387376,0.6060240963855422, 0.34245160455704954,8.437349397590362, 0.09161609467810661
10.685542168674699, 0.04803192211906313,0.6855421686746987, 0.334616963347639,8.5570281124498, 0.08768035524512624
10.765060240963855, 0.0471709800490766,0.7650602409638554, 0.32750683954799836,8.676706827309237, 0.0840412246039257
10.844578313253011, 0.04633556036601417,0.844578313253012, 0.32105502232124433,8.796385542168675, 0.08066653266740033
10.92409638554217, 0.04552454340635259,0.9240963855421687, 0.3152080118552658,8.916064257028113, 0.07752852945584796
11.003614457831326, 0.04473687480293028,1.0036144578313253, 0.3099236052937283,9.03574297188755, 0.07460316909099816
11.083132530120482, 0.04397156078963325,1.083132530120482, 0.30516977442234366,9.155421686746989, 0.07186952429169348
11.162650602409638, 0.043227663903241426,1.1626506024096386, 0.30092381038772803,9.275100401606426, 0.06930930560216587
11.242168674698796, 0.04250429904408573,1.2421686746987952, 0.29717171525056235,9.394779116465864, 0.06690646489296274
11.321686746987952, 0.041800629861310994,1.3216867469879519, 0.29390782592541964,9.5144578313253, 0.06464686689476494
11.401204819277108, 0.04111586543218879,1.4012048192771085, 0.2911346625708727,9.634136546184738, 0.0625180158614917
11.480722891566264, 0.040449257208142804,1.4807228915662651, 0.2888630005592681,9.753815261044176, 0.060508827088590685
11.560240963855422, 0.03980009620299419,1.5602409638554218, 0.2871121727410321,9.873493975903614, 0.0586094350828758
11.639759036144579, 0.03916771040145462,1.6397590361445784, 0.28591061689593134,9.993172690763052, 0.056811031811302974
11.719277108433735, 0.03855146236812623,1.719277108433735, 0.28529669216406917,10.11285140562249, 0.05510572974293377
11.798795180722891, 0.03795074703924835,1.7987951807228915, 0.2853197980145661,10.232530120481927, 0.05348644541612619
11.878313253012049, 0.03736498968119639,1.878313253012048, 0.28604184003839245,10.352208835341365, 0.05194680007038862
11.957831325301205, 0.03679364400130391,1.9578313253012047, 0.28753909851774256,10.471887550200803, 0.05048103452507959
12.037349397590361, 0.036236190397980254,2.0373493975903614, 0.2899045680524175,10.59156626506024, 0.049083936000729134
12.116867469879518, 0.03569213433834333,2.116867469879518, 0.29325084878529317,10.711244979919678, 0.047750774990791056
12.196385542168676, 0.03516100485270454,2.1963855421686747, 0.2977136804563899,10.830923694779116, 0.046477250623543374
12.275903614457832, 0.03464235313624082,2.2759036144578313, 0.30345621682030305,10.950602409638554, 0.045259443222327785
12.355421686746988, 0.034135751249085126,2.355421686746988, 0.3106741349652032,11.070281124497992, 0.04409377299037164
12.434939759036144, 0.03364079090686881,2.4349397590361446, 0.3196016534981147,11.18995983935743, 0.04297696392426994
12.5144578313253, 0.03315708235447008,2.514457831325301, 0.33051848193310684,11.309638554216868, 0.04190601220581569
12.593975903614458, 0.03268425331637101,2.593975903614458, 0.343757619607618,11.429317269076305, 0.04087815844156348
12.673493975903614, 0.032221948017605646,2.6734939759036145, 0.3597137332933344,11.548995983935743, 0.039890863218281496
12.75301204819277, 0.031769826269808836,2.753012048192771, 0.3788515197403175,11.668674698795181, 0.03894178552425612
12.832530120481927, 0.03132756261734055,2.8325301204819278, 0.4017129337032852,11.788353413654619, 0.03802876365441286
12.912048192771085, 0.0308948455388862,2.9120481927710844, 0.428921341799588,11.908032128514057, 0.03714979827393621
12.991566265060241, 0.03047137670030778,2.991566265060241, 0.4611794382569013,12.027710843373494, 0.036303037362545636
13.071084337349397, 0.0300568702548575,3.0710843373493977, 0.49925602557772236,12.147389558232932, 0.035486762801439094
13.150602409638553, 0.02965105218715959,3.1506024096385543, 0.543954481348046,12.26706827309237, 0.03469937839848395
13.230120481927711, 0.029253659697620504,3.230120481927711, 0.5960530528161527,12.386746987951808, 0.033939399175590086
13.309638554216868, 0.028864440624140616,3.3096385542168676, 0.6562046149663768,12.506425702811246, 0.03320544176621063
13.389156626506024, 0.028483152898162566,3.3891566265060242, 0.7247825400356812,12.626104417670684, 0.03249621579130388
13.46867469879518, 0.028109564032199972,3.468674698795181, 0.8016623867807106,12.74578313253012, 0.03181051609942668
13.548192771084338, 0.027743450636015923,3.5481927710843375, 0.8859401379577644,12.865461847389557, 0.03114721577139595
13.627710843373494, 0.027384597958543578,3.627710843373494, 0.9756112997590304,12.985140562248995, 0.030505259802516015
13.70722891566265, 0.02703279945239624,3.707228915662651, 1.0672739608176625,13.104819277108433, 0.029883659386024584
13.786746987951807, 0.026687856357312606,3.7867469879518074, 1.1559679929407058,13.224497991967871, 0.029281486730348708
13.866265060240965, 0.026349577297949543,3.866265060240964, 1.235302255788529,13.344176706827309, 0.028697870350079868
13.94578313253012, 0.02601777788975985,3.9457831325301207, 1.298014644187018,13.463855421686747, 0.02813199077619202
14.025301204819277, 0.02569228034368271,4.025301204819277, 1.3370144529140233,13.583534136546184, 0.027583076634585948
14.104819277108433, 0.025372913054871927,4.104819277108434, 1.3467635277210812,13.703212851405622, 0.02705040104261661
14.184337349397591, 0.025059510150308602,4.18433734939759, 1.324627852574258,13.82289156626506, 0.026533278268718014
14.263855421686747, 0.024751910949753656,4.263855421686747, 1.2717141884586276,13.942570281124498, 0.026031060585621824
14.343373493975903, 0.024449959252291324,4.343373493975903, 1.1928241803781525,14.062248995983936, 0.025543135210959123
14.42289156626506, 0.02415350226765124,4.4228915662650605, 1.0955001643776097,14.181927710843373, 0.025068921139009756
14.502409638554218, 0.02386238878946742,4.502409638554217, 0.9885210362035498,14.301606425702811, 0.024607865435084867
14.581927710843374, 0.023576465622781363,4.581927710843374, 0.8804117074223904,14.421285140562249, 0.02415943790431424
14.66144578313253, 0.023295569525766197,4.66144578313253, 0.7784849375632302,14.540963855421687, 0.02372312089044573
14.740963855421686, 0.023019505665971315,4.740963855421687, 0.6888142452519452,14.660642570281125, 0.023298382326681286
14.820481927710844, 0.022747974597257508,4.820481927710843, 0.6179244013634039,14.780321285140563, 0.02288457263658734
14.9, 0.02248019981934757,4.9, 0.581488892232562,14.9, 0.02248019981934757


==> data/gdani3a.txt <==
0.0 -1.0 0.0
0.004016064257028112 -1.0 0.003974338695163369
0.008032128514056224 -1.0 0.015834173308397984
0.012048192771084338 -1.0 0.035390963841217385
0.01606425702811245 -1.0 0.06233380905615041
0.020080321285140562 -1.0 0.09623438898401501
0.024096385542168676 -1.0 0.13655377407842811
0.028112449799196786 -1.0 0.182650992770006
0.0321285140562249 -1.0 0.23379322121880716
0.03614457831325301 -1.0 0.2891674332749079
0.040160642570281124 -1.0 0.34789332544355317
0.04417670682730924 -1.0 0.40903731138212795
0.04819277108433735 -1.0 0.471627363453463
0.05220883534136546 -1.0 0.5346684653940407
0.05622489959839357 -1.0 0.5971584304405488
0.060240963855421686 -1.0 0.6581038334484118
0.0642570281124498 -1.0 0.7165358037237642
0.06827309236947791 -1.0 0.7715254275046062
0.07228915662650602 -1.0 0.8221985152324385
0.07630522088353414 -1.0 0.867749498853821
0.08032128514056225 -1.0 0.9074542382215167
0.08433734939759036 -1.0 0.9406815330073243
0.08835341365461848 -1.0 0.9669031571176322
0.09236947791164658 -1.0 0.9857022560910338
0.0963855421686747 -1.0 0.9967799739815925
0.10040160642570281 -1.0 0.9999602043778418
0.10441767068273092 -1.0 0.9951923900288889
0.10843373493975904 -1.0 0.9825523265709666
0.11244979919678715 -1.0 0.9622409575773162
0.11646586345381527 -1.0 0.93458118008691
0.12048192771084337 -1.0 0.9000127113956672
0.12449799196787148 -1.0 0.8590850987145967
0.1285140562248996 -1.0 0.8124489828228137
0.13253012048192772 -1.0 0.7608457546002424
0.13654618473895583 -1.0 0.7050957688737635
0.14056224899598393 -1.0 0.646085302945488
0.14457831325301204 -1.0 0.5847524671280488
0.14859437751004015 -1.0 0.5220722912721394
0.15261044176706828 -1.0 0.4590412243710538
0.1566265060240964 -1.0 0.3966612936575234
0.1606425702811245 -1.0 0.33592417502129396
0.1646586345381526 -1.0 0.2777954279856781
0.1686746987951807 -1.0 0.22319914586525802
0.17269076305220885 -1.0 0.17300326512660508
0.17670682730923695 -1.0 0.12800576749435053
0.18072289156626506 -1.0 0.08892199415259512
0.18473895582329317 -1.0 0.05637327371231941
0.18875502008032127 -1.0 0.0308770447300186
0.1927710843373494 -1.0 0.012838629803393347
0.19678714859437751 -1.0 0.0025447920142129053
0.20080321285140562 -1.0 0.0
0.20481927710843373 -1.0 0.0
0.20883534136546184 -1.0 0.0
0.21285140562248997 -1.0 0.0
0.21686746987951808 -1.0 0.0
0.22088353413654618 -1.0 0.0
0.2248995983935743 -1.0 0.0
0.2289156626506024 -1.0 0.0
0.23293172690763053 -1.0 0.0
0.23694779116465864 -1.0 0.0
0.24096385542168675 -1.0 0.0
0.24497991967871485 -1.0 0.0
0.24899598393574296 -1.0 0.0
0.25301204819277107 -1.0 0.0
0.2570281124497992 -1.0 0.0
0.26104417670682734 -1.0 0.0
0.26506024096385544 -1.0 0.0
0.26907630522088355 -1.0 0.0
0.27309236947791166 -1.0 0.0
0.27710843373493976 -1.0 0.0
0.28112449799196787 -1.0 0.0
0.285140562248996 -1.0 0.0
0.2891566265060241 -1.0 0.0
0.2931726907630522 -1.0 0.0
0.2971887550200803 -1.0 0.0
0.30120481927710846 -1.0 0.0
0.30522088353413657 -1.0 0.0
0.3092369477911647 -1.0 0.0
0.3132530120481928 -1.0 0.0
0.3172690763052209 -1.0 0.0
0.321285140562249 -1.0 0.0
0.3253012048192771 -1.0 0.0
0.3293172690763052 -1.0 0.0
0.3333333333333333 -1.0 0.0
0.3373493975903614 -1.0 0.0
0.3413654618473896 -1.0 0.0
0.3453815261044177 -1.0 0.0
0.3493975903614458 -1.0 0.0
0.3534136546184739 -1.0 0.0
0.357429718875502 -1.0 0.0
0.3614457831325301 -1.0 0.0
0.3654618473895582 -1.0 0.0
0.36947791164658633 -1.0 0.0
0.37349397590361444 -1.0 0.0
0.37751004016064255 -1.0 0.0
0.3815261044176707 -1.0 0.0
0.3855421686746988 -1.0 0.0
0.3895582329317269 -1.0 0.0
0.39357429718875503 -1.0 0.0
0.39759036144578314 -1.0 0.0
0.40160642570281124 -1.0 0.0
0.40562248995983935 -1.0 0.0
0.40963855421686746 -1.0 0.0
0.41365461847389556 -1.0 0.0
0.41767068273092367 -1.0 0.0
0.42168674698795183 -1.0 0.0
0.42570281124497994 -1.0 0.0
0.42971887550200805 -1.0 0.0
0.43373493975903615 -1.0 0.0
0.43775100401606426 -1.0 0.0
0.44176706827309237 -1.0 0.0
0.4457831325301205 -1.0 0.0
0.4497991967871486 -1.0 0.0
0.4538152610441767 -1.0 0.0
0.4578313253012048 -1.0 0.0
0.46184738955823296 -1.0 0.0
0.46586345381526106 -1.0 0.0
0.46987951807228917 -1.0 0.0
0.4738955823293173 -1.0 0.0
0.4779116465863454 -1.0 0.0
0.4819277108433735 -1.0 0.0
0.4859437751004016 -1.0 0.0
0.4899598393574297 -1.0 0.0
0.4939759036144578 -1.0 0.0
0.4979919678714859 -1.0 0.0
0.5020080321285141 -1.0 0.0
0.5060240963855421 -1.0 0.0
0.5100401606425703 -1.0 0.0
0.5140562248995983 -1.0 0.0
0.5180722891566265 -1.0 0.0
0.5220883534136547 -1.0 0.0
0.5261044176706827 -1.0 0.0
0.5301204819277109 -1.0 0.0
0.5341365461847389 -1.0 0.0
0.5381526104417671 -1.0 0.0
0.5421686746987951 -1.0 0.0
0.5461847389558233 -1.0 0.0
0.5502008032128514 -1.0 0.0
0.5542168674698795 -1.0 0.0
0.5582329317269076 -1.0 0.0
0.5622489959839357 -1.0 0.0
0.5662650602409639 -1.0 0.0
0.570281124497992 -1.0 0.0
0.5742971887550201 -1.0 0.0
0.5783132530120482 -1.0 0.0
0.5823293172690763 -1.0 0.0
0.5863453815261044 -1.0 0.0
0.5903614457831325 -1.0 0.0
0.5943775100401606 -1.0 0.0
0.5983935742971888 -1.0 0.0
0.6024096385542169 -1.0 0.0
0.606425702811245 -1.0 0.0
0.6104417670682731 -1.0 0.0
0.6144578313253012 -1.0 0.0
0.6184738955823293 -1.0 0.0
0.6224899598393574 -1.0 0.0
0.6265060240963856 -1.0 0.0
0.6305220883534136 -1.0 0.0
0.6345381526104418 -1.0 0.0
0.6385542168674698 -1.0 0.0
0.642570281124498 -1.0 0.0
0.6465863453815262 -1.0 0.0
0.6506024096385542 -1.0 0.0
0.6546184738955824 -1.0 0.0
0.6586345381526104 -1.0 0.0
0.6626506024096386 -1.0 0.0
0.6666666666666666 -1.0 0.0
0.6706827309236948 -1.0 0.0
0.6746987951807228 -1.0 0.0
0.678714859437751 -1.0 0.0
0.6827309236947792 -1.0 0.0
0.6867469879518072 -1.0 0.0
0.6907630522088354 -1.0 0.0
0.6947791164658634 -1.0 0.0
0.6987951807228916 -1.0 0.0
0.7028112449799196 -1.0 0.0
0.7068273092369478 -1.0 0.0
0.7108433734939759 -1.0 0.0
0.714859437751004 -1.0 0.0
0.7188755020080321 -1.0 0.0
0.7228915662650602 -1.0 0.0
0.7269076305220884 -1.0 0.0
0.7309236947791165 -1.0 0.0
0.7349397590361446 -1.0 0.0
0.7389558232931727 -1.0 0.0
0.7429718875502008 -1.0 0.0
0.7469879518072289 -1.0 0.0
0.751004016064257 -1.0 0.0
0.7550200803212851 -1.0 0.0
0.7590361445783133 -1.0 0.0
0.7630522088353414 -1.0 0.0
0.7670682730923695 -1.0 0.0
0.7710843373493976 -1.0 0.0
0.7751004016064257 -1.0 0.0
0.7791164658634538 -1.0 0.0
0.7831325301204819 -1.0 0.0
0.7871485943775101 -1.0 0.0
0.7911646586345381 -1.0 0.0
0.7951807228915663 -1.0 0.0
0.7991967871485943 -1.0 0.0
0.8032128514056225 -1.0 0.0
0.8072289156626506 -1.0 0.0
0.8112449799196787 -1.0 0.0
0.8152610441767069 -1.0 0.0
0.8192771084337349 -1.0 0.0
0.8232931726907631 -1.0 0.0
0.8273092369477911 -1.0 0.0
0.8313253012048193 -1.0 0.0
0.8353413654618473 -1.0 0.0
0.8393574297188755 -1.0 0.0
0.8433734939759037 -1.0 0.0
0.8473895582329317 -1.0 0.0
0.8514056224899599 -1.0 0.0
0.8554216867469879 -1.0 0.0
0.8594377510040161 -1.0 0.0
0.8634538152610441 -1.0 0.0
0.8674698795180723 -1.0 0.0
0.8714859437751004 -1.0 0.0
0.8755020080321285 -1.0 0.0
0.8795180722891566 -1.0 0.0
0.8835341365461847 -1.0 0.0
0.8875502008032129 -1.0 0.0
0.891566265060241 -1.0 0.0
0.8955823293172691 -1.0 0.0
0.8995983935742972 -1.0 0.0
0.9036144578313253 -1.0 0.0
0.9076305220883534 -1.0 0.0
0.9116465863453815 -1.0 0.0
0.9156626506024096 -1.0 0.0
0.9196787148594378 -1.0 0.0
0.9236947791164659 -1.0 0.0
0.927710843373494 -1.0 0.0
0.9317269076305221 -1.0 0.0
0.9357429718875502 -1.0 0.0
0.9397590361445783 -1.0 0.0
0.9437751004016064 -1.0 0.0
0.9477911646586346 -1.0 0.0
0.9518072289156626 -1.0 0.0
0.9558232931726908 -1.0 0.0
0.9598393574297188 -1.0 0.0
0.963855421686747 -1.0 0.0
0.9678714859437751 -1.0 0.0
0.9718875502008032 -1.0 0.0
0.9759036144578314 -1.0 0.0
0.9799196787148594 -1.0 0.0
0.9839357429718876 -1.0 0.0
0.9879518072289156 -1.0 0.0
0.9919678714859438 -1.0 0.0
0.9959839357429718 -1.0 0.0
1.0 -1.0 0.0

0.0 1.0 0.0
0.004016064257028112 1.0 0.003974338695163369
0.008032128514056224 1.0 0.015834173308397984
0.012048192771084338 1.0 0.035390963841217385
0.01606425702811245 1.0 0.06233380905615041
0.020080321285140562 1.0 0.09623438898401501
0.024096385542168676 1.0 0.13655377407842811
0.028112449799196786 1.0 0.182650992770006
0.0321285140562249 1.0 0.23379322121880716
0.03614457831325301 1.0 0.2891674332749079
0.040160642570281124 1.0 0.34789332544355317
0.04417670682730924 1.0 0.40903731138212795
0.04819277108433735 1.0 0.471627363453463
0.05220883534136546 1.0 0.5346684653940407
0.05622489959839357 1.0 0.5971584304405488
0.060240963855421686 1.0 0.6581038334484118
0.0642570281124498 1.0 0.7165358037237642
0.06827309236947791 1.0 0.7715254275046062
0.07228915662650602 1.0 0.8221985152324385
0.07630522088353414 1.0 0.867749498853821
0.08032128514056225 1.0 0.9074542382215167
0.08433734939759036 1.0 0.9406815330073243
0.08835341365461848 1.0 0.9669031571176322
0.09236947791164658 1.0 0.9857022560910338
0.0963855421686747 1.0 0.9967799739815925
0.10040160642570281 1.0 0.9999602043778418
0.10441767068273092 1.0 0.9951923900288889
0.10843373493975904 1.0 0.9825523265709666
0.11244979919678715 1.0 0.9622409575773162
0.11646586345381527 1.0 0.93458118008691
0.12048192771084337 1.0 0.9000127113956672
0.12449799196787148 1.0 0.8590850987145967
0.1285140562248996 1.0 0.8124489828228137
0.13253012048192772 1.0 0.7608457546002424
0.13654618473895583 1.0 0.7050957688737635
0.14056224899598393 1.0 0.646085302945488
0.14457831325301204 1.0 0.5847524671280488
0.14859437751004015 1.0 0.5220722912721394
0.15261044176706828 1.0 0.4590412243710538
0.1566265060240964 1.0 0.3966612936575234
0.1606425702811245 1.0 0.33592417502129396
0.1646586345381526 1.0 0.2777954279856781
0.1686746987951807 1.0 0.22319914586525802
0.17269076305220885 1.0 0.17300326512660508
0.17670682730923695 1.0 0.12800576749435053
0.18072289156626506 1.0 0.08892199415259512
0.18473895582329317 1.0 0.05637327371231941
0.18875502008032127 1.0 0.0308770447300186
0.1927710843373494 1.0 0.012838629803393347
0.19678714859437751 1.0 0.0025447920142129053
0.20080321285140562 1.0 0.0
0.20481927710843373 1.0 0.0
0.20883534136546184 1.0 0.0
0.21285140562248997 1.0 0.0
0.21686746987951808 1.0 0.0
0.22088353413654618 1.0 0.0
0.2248995983935743 1.0 0.0
0.2289156626506024 1.0 0.0
0.23293172690763053 1.0 0.0
0.23694779116465864 1.0 0.0
0.24096385542168675 1.0 0.0
0.24497991967871485 1.0 0.0
0.24899598393574296 1.0 0.0
0.25301204819277107 1.0 0.0
0.2570281124497992 1.0 0.0
0.26104417670682734 1.0 0.0
0.26506024096385544 1.0 0.0
0.26907630522088355 1.0 0.0
0.27309236947791166 1.0 0.0
0.27710843373493976 1.0 0.0
0.28112449799196787 1.0 0.0
0.285140562248996 1.0 0.0
0.2891566265060241 1.0 0.0
0.2931726907630522 1.0 0.0
0.2971887550200803 1.0 0.0
0.30120481927710846 1.0 0.0
0.30522088353413657 1.0 0.0
0.3092369477911647 1.0 0.0
0.3132530120481928 1.0 0.0
0.3172690763052209 1.0 0.0
0.321285140562249 1.0 0.0
0.3253012048192771 1.0 0.0
0.3293172690763052 1.0 0.0
0.3333333333333333 1.0 0.0
0.3373493975903614 1.0 0.0
0.3413654618473896 1.0 0.0
0.3453815261044177 1.0 0.0
0.3493975903614458 1.0 0.0
0.3534136546184739 1.0 0.0
0.357429718875502 1.0 0.0
0.3614457831325301 1.0 0.0
0.3654618473895582 1.0 0.0
0.36947791164658633 1.0 0.0
0.37349397590361444 1.0 0.0
0.37751004016064255 1.0 0.0
0.3815261044176707 1.0 0.0
0.3855421686746988 1.0 0.0
0.3895582329317269 1.0 0.0
0.39357429718875503 1.0 0.0
0.39759036144578314 1.0 0.0
0.40160642570281124 1.0 0.0
0.40562248995983935 1.0 0.0
0.40963855421686746 1.0 0.0
0.41365461847389556 1.0 0.0
0.41767068273092367 1.0 0.0
0.42168674698795183 1.0 0.0
0.42570281124497994 1.0 0.0
0.42971887550200805 1.0 0.0
0.43373493975903615 1.0 0.0
0.43775100401606426 1.0 0.0
0.44176706827309237 1.0 0.0
0.4457831325301205 1.0 0.0
0.4497991967871486 1.0 0.0
0.4538152610441767 1.0 0.0
0.4578313253012048 1.0 0.0
0.46184738955823296 1.0 0.0
0.46586345381526106 1.0 0.0
0.46987951807228917 1.0 0.0
0.4738955823293173 1.0 0.0
0.4779116465863454 1.0 0.0
0.4819277108433735 1.0 0.0
0.4859437751004016 1.0 0.0
0.4899598393574297 1.0 0.0
0.4939759036144578 1.0 0.0
0.4979919678714859 1.0 0.0
0.5020080321285141 1.0 0.0
0.5060240963855421 1.0 0.0
0.5100401606425703 1.0 0.0
0.5140562248995983 1.0 0.0
0.5180722891566265 1.0 0.0
0.5220883534136547 1.0 0.0
0.5261044176706827 1.0 0.0
0.5301204819277109 1.0 0.0
0.5341365461847389 1.0 0.0
0.5381526104417671 1.0 0.0
0.5421686746987951 1.0 0.0
0.5461847389558233 1.0 0.0
0.5502008032128514 1.0 0.0
0.5542168674698795 1.0 0.0
0.5582329317269076 1.0 0.0
0.5622489959839357 1.0 0.0
0.5662650602409639 1.0 0.0
0.570281124497992 1.0 0.0
0.5742971887550201 1.0 0.0
0.5783132530120482 1.0 0.0
0.5823293172690763 1.0 0.0
0.5863453815261044 1.0 0.0
0.5903614457831325 1.0 0.0
0.5943775100401606 1.0 0.0
0.5983935742971888 1.0 0.0
0.6024096385542169 1.0 0.0
0.606425702811245 1.0 0.0
0.6104417670682731 1.0 0.0
0.6144578313253012 1.0 0.0
0.6184738955823293 1.0 0.0
0.6224899598393574 1.0 0.0
0.6265060240963856 1.0 0.0
0.6305220883534136 1.0 0.0
0.6345381526104418 1.0 0.0
0.6385542168674698 1.0 0.0
0.642570281124498 1.0 0.0
0.6465863453815262 1.0 0.0
0.6506024096385542 1.0 0.0
0.6546184738955824 1.0 0.0
0.6586345381526104 1.0 0.0
0.6626506024096386 1.0 0.0
0.6666666666666666 1.0 0.0
0.6706827309236948 1.0 0.0
0.6746987951807228 1.0 0.0
0.678714859437751 1.0 0.0
0.6827309236947792 1.0 0.0
0.6867469879518072 1.0 0.0
0.6907630522088354 1.0 0.0
0.6947791164658634 1.0 0.0
0.6987951807228916 1.0 0.0
0.7028112449799196 1.0 0.0
0.7068273092369478 1.0 0.0
0.7108433734939759 1.0 0.0
0.714859437751004 1.0 0.0
0.7188755020080321 1.0 0.0
0.7228915662650602 1.0 0.0
0.7269076305220884 1.0 0.0
0.7309236947791165 1.0 0.0
0.7349397590361446 1.0 0.0
0.7389558232931727 1.0 0.0
0.7429718875502008 1.0 0.0
0.7469879518072289 1.0 0.0
0.751004016064257 1.0 0.0
0.7550200803212851 1.0 0.0
0.7590361445783133 1.0 0.0
0.7630522088353414 1.0 0.0
0.7670682730923695 1.0 0.0
0.7710843373493976 1.0 0.0
0.7751004016064257 1.0 0.0
0.7791164658634538 1.0 0.0
0.7831325301204819 1.0 0.0
0.7871485943775101 1.0 0.0
0.7911646586345381 1.0 0.0
0.7951807228915663 1.0 0.0
0.7991967871485943 1.0 0.0
0.8032128514056225 1.0 0.0
0.8072289156626506 1.0 0.0
0.8112449799196787 1.0 0.0
0.8152610441767069 1.0 0.0
0.8192771084337349 1.0 0.0
0.8232931726907631 1.0 0.0
0.8273092369477911 1.0 0.0
0.8313253012048193 1.0 0.0
0.8353413654618473 1.0 0.0
0.8393574297188755 1.0 0.0
0.8433734939759037 1.0 0.0
0.8473895582329317 1.0 0.0
0.8514056224899599 1.0 0.0
0.8554216867469879 1.0 0.0
0.8594377510040161 1.0 0.0
0.8634538152610441 1.0 0.0
0.8674698795180723 1.0 0.0
0.8714859437751004 1.0 0.0
0.8755020080321285 1.0 0.0
0.8795180722891566 1.0 0.0
0.8835341365461847 1.0 0.0
0.8875502008032129 1.0 0.0
0.891566265060241 1.0 0.0
0.8955823293172691 1.0 0.0
0.8995983935742972 1.0 0.0
0.9036144578313253 1.0 0.0
0.9076305220883534 1.0 0.0
0.9116465863453815 1.0 0.0
0.9156626506024096 1.0 0.0
0.9196787148594378 1.0 0.0
0.9236947791164659 1.0 0.0
0.927710843373494 1.0 0.0
0.9317269076305221 1.0 0.0
0.9357429718875502 1.0 0.0
0.9397590361445783 1.0 0.0
0.9437751004016064 1.0 0.0
0.9477911646586346 1.0 0.0
0.9518072289156626 1.0 0.0
0.9558232931726908 1.0 0.0
0.9598393574297188 1.0 0.0
0.963855421686747 1.0 0.0
0.9678714859437751 1.0 0.0
0.9718875502008032 1.0 0.0
0.9759036144578314 1.0 0.0
0.9799196787148594 1.0 0.0
0.9839357429718876 1.0 0.0
0.9879518072289156 1.0 0.0
0.9919678714859438 1.0 0.0
0.9959839357429718 1.0 0.0
1.0 1.0 0.0


==> data/gdani3b.txt <==
t, v, w1, w2, w3, wL, s1, s2, s3, sL
0.0, -0.00020701197988681362, 0.0, 0.0, 0.0, 0.0, -0.0, 0.3079116060077462, -0.9430314147222365, 0.43263846262818223
0.004016064257028112, -0.017444236159160378, 0.003974338695163369, 0.0, 0.0, 0.0, -0.017239646434917294, 0.2742246265441156, -0.9978587940719147, 0.3937821406744168
0.008032128514056224, -0.03470375585560822, 0.015834173308397984, 0.0, 0.0, 0.0, -0.034501257357889066, 0.24146288003842958, -1.0544905758038094, 0.35612837062695235
0.012048192771084338, -0.05200724979338352, 0.035390963841217385, 0.0, 0.0, 0.0, -0.05180685676130487, 0.20954004628569056, -1.1130462036186846, 0.3195716825989608
0.01606425702811245, -0.0693774679392114, 0.06233380905615041, 0.0, 0.0, 0.0, -0.06917858796377327, 0.17837483030537937, -1.1736512652755247, 0.2840131653129059
0.020080321285140562, -0.08683641262024022, 0.09623438898401501, 0.0, 0.0, 0.0, -0.08663877406986042, 0.14789043261611395, -1.236437980943515, 0.24935979432461625
0.024096385542168676, -0.10440726446287893, 0.13655377407842811, 0.0, 0.0, 0.0, -0.10420997939353724, 0.11801406696641109, -1.3015457281432274, 0.2155238228407104
0.028112449799196786, -0.12211257545670055, 0.182650992770006, 0.0, 0.0, 0.0, -0.12191507217960143, 0.08867651967926928, -1.3691216071511572, 0.18242222751388118
0.0321285140562249, -0.1399761765509795, 0.23379322121880716, 0.0, 0.0, 0.0, -0.13977728896872127, 0.059811745464410405, -1.4393210511797785, 0.1499762024677202
0.03614457831325301, -0.1580213596816914, 0.2891674332749079, 0.0, 0.0, 0.0, -0.15782030096624514, 0.031356495148535786, -1.5123084861444045, 0.1181106956625965
0.040160642570281124, -0.17627283461960314, 0.34789332544355317, 0.0, 0.0, 0.0, -0.1760682827927253, 0.0032499712853305907, -1.5882580453981892, 0.08675398235449856
0.04417670682730924, -0.1947548807473818, 0.40903731138212795, 0.0, 0.0, 0.0, -0.19454598401543974, -0.02456649195466155, -1.6673543454683233, 0.05583727101541227
0.04819277108433735, -0.21349330672673242, 0.471627363453463, 0.0, 0.0, 0.0, -0.2132788038853517, -0.05214972783864152, -1.749793329572033, 0.02529433758264713
0.05220883534136546, -0.23251358816001005, 0.5346684653940407, 0.0, 0.0, 0.0, -0.23229286973325766, -0.07955501797379613, -1.835783186545236, -0.0049388156745028096
0.05622489959839357, -0.25184284415868524, 0.5971584304405488, 0.0, 0.0, 0.0, -0.25161511951272114, -0.10683635768634493, -1.925545353797044, -0.03492428000001708
0.060240963855421686, -0.27150795126533483, 0.6581038334484118, 0.0, 0.0, 0.0, -0.2712733890162611, -0.13404670827388426, -2.019315614029356, -0.0647225417163502
0.0642570281124498, -0.2915375507135665, 0.7165358037237642, 0.0, 0.0, 0.0, -0.2912965043356661, -0.16123823833097928, -2.117345296756424, -0.09439276826682279
0.06827309236947791, -0.3119608242172766, 0.7715254275046062, 0.0, 0.0, 0.0, -0.3117143801878877, -0.18846255618360624, -2.2199025971525153, -0.1239930812479769
0.07228915662650602, -0.3328091326485579, 0.8221985152324385, 0.0, 0.0, 0.0, -0.3325581247854375, -0.21577093533227848, -2.3272740264786913, -0.1535808187599921
0.07630522088353414, -0.35411421340614296, 0.867749498853821, 0.0, 0.0, 0.0, -0.35386015199541454, -0.24321453469372206, -2.4397660103316507, -0.18321278924383172
0.08032128514056225, -0.3759103124713088, 0.9074542382215167, 0.0, 0.0, 0.0, -0.3756543016051737, -0.27084461534446913, -2.557706653263276, -0.2129455188413715
0.08433734939759036, -0.39823234900298365, 0.9406815330073243, 0.0, 0.0, 0.0, -0.3979759685963533, -0.2987127554048531, -2.6814476909940232, -0.24283549423281886
0.08835341365461848, -0.42111785471097823, 0.9669031571176322, 0.0, 0.0, 0.0, -0.42086224242375725, -0.32687106465719207, -2.8113666545496216, -0.2729394027864215
0.09236947791164658, -0.44460442920131993, 0.9857022560910338, 0.0, 0.0, 0.0, -0.4443520574029612, -0.35537240046633956, -2.9478692742651917, -0.30331437185161364
0.0963855421686747, -0.4687332121461662, 0.9967799739815925, 0.0, 0.0, 0.0, -0.468486355432177, -0.3842705865636146, -3.091392155814151, -0.334018208949642
0.10040160642570281, -0.49354570110124285, 0.9999602043778418, 0.0, 0.0, 0.0, -0.49330826241186315, -0.41362063626583123, -3.2424057653378253, -0.3651096446415058
0.10441767068273092, -0.5190873249374968, 0.9951923900288889, 0.0, 0.0, 0.0, -0.5188632798821241, -0.44347898172981465, -3.4014177665031284, -0.3966485798317564
0.10843373493975904, -0.5454041444551004, 0.9825523265709666, 0.0, 0.0, 0.0, -0.5451994935757831, -0.47390371088942496, -3.5689767590491437, -0.4286963393064362
0.11244979919678715, -0.5725466002415056, 0.9622409575773162, 0.0, 0.0, 0.0, -0.5723678007872405, -0.504954813787369, -3.7456764762757393, -0.4613159333738951
0.11646586345381527, -0.6005660928683856, 0.93458118008691, 0.0, 0.0, 0.0, -0.6004221586875099, -0.5366944400985372, -3.93216050818184, -0.4945723295029339
0.12048192771084337, -0.6295189195528006, 0.9000127113956672, 0.0, 0.0, 0.0, -0.6294198559783434, -0.569187169746526, -4.129127627812499, -0.528532735989155
0.12449799196787148, -0.6594627318069806, 0.8590850987145967, 0.0, 0.0, 0.0, -0.6594218105781401, -0.6025002986417717, -4.33733781107802, -0.5632668997692416
0.1285140562248996, -0.6904606764636777, 0.8124489828228137, 0.0, 0.0, 0.0, -0.6904928963751118, -0.6367041417199678, -4.557619055143916, -0.5988474206593284
0.13253012048192772, -0.7225777292981999, 0.7608457546002424, 0.0, 0.0, 0.0, -0.7227023024758211, -0.6718723556356166, -4.790875117723144, -0.6353500844517689
0.13654618473895583, -0.7558850579932869, 0.7050957688737635, 0.0, 0.0, 0.0, -0.7561239288276981, -0.708082283669927, -5.0380943194594945, -0.6728542174813626
0.14056224899598393, -0.7904562303807052, 0.646085302945488, 0.0, 0.0, 0.0, -0.7908368226119321, -0.7454153256482281, -5.300359574183054, -0.7114430655694669
0.14457831325301204, -0.826371820830333, 0.5847524671280488, 0.0, 0.0, 0.0, -0.8269256603993973, -0.7839573359329851, -5.5788598370399045, -0.7512042004211882
0.14859437751004015, -0.8637155401639002, 0.5220722912721394, 0.0, 0.0, 0.0, -0.8644812817501903, -0.8237990528689149, -5.874903187846191, -0.7922299569403055
0.15261044176706828, -0.9025790406868106, 0.4590412243710538, 0.0, 0.0, 0.0, -0.9036012807326649, -0.8650365634112842, -6.18993179535494, -0.8346179052191232
0.1566265060240964, -0.9430579060381662, 0.3966612936575234, 0.0, 0.0, 0.0, -0.9443906627591658, -0.9077718070732838, -6.525539035322634, -0.8784713614065974
0.1606425702811245, -0.985256786451236, 0.33592417502129396, 0.0, 0.0, 0.0, -0.9869625752052926, -0.9521131237901567, -6.8834890577240015, -0.9238999420692258
0.1646586345381526, -1.0292852518894433, 0.2777954279856781, 0.0, 0.0, 0.0, -1.0314391215240941, -0.9981758508241579, -7.265739110506291, -0.9710201672093478
0.1686746987951807, -1.0752632737422085, 0.22319914586525802, 0.0, 0.0, 0.0, -1.077952270018043, -1.0460829744350812, -7.674464920391324, -1.0199561177188927
0.17269076305220885, -1.1233169278365125, 0.17300326512660508, 0.0, 0.0, 0.0, -1.1266448701284415, -1.0959658427262142, -8.11208939323734, -1.070840153673405
0.17670682730923695, -1.1735842540537507, 0.12800576749435053, 0.0, 0.0, 0.0, -1.1776717910903665, -1.1479649468580322, -8.581314810643066, -1.1238137007108515
0.18072289156626506, -1.2262107712809396, 0.08892199415259512, 0.0, 0.0, 0.0, -1.2312012001375314, -1.202230778716251, -9.085158543831293, -1.1790281125872308
0.18473895582329317, -1.2813559091043223, 0.05637327371231941, 0.0, 0.0, 0.0, -1.287416000193524, -1.2589247741439358, -9.626992052775444, -1.236645619063185
0.18875502008032127, -1.3391882633641294, 0.0308770447300186, 0.0, 0.0, 0.0, -1.3465154502367565, -1.3182203520194333, -10.210582555112003, -1.296840369392147
0.1927710843373494, -1.399892595216443, 0.012838629803393347, 0.0, 0.0, 0.0, -1.4087169953772807, -1.3803040608062618, -10.840136198801197, -1.3597995830769762
0.19678714859437751, -1.4636648443254403, 0.0025447920142129053, 0.0, 0.0, 0.0, -1.4742583382585144, -1.4453768457454317, -11.520340817021028, -1.4257248210588507
0.20080321285140562, -1.5307198069362717, 0.0, 0.0, 0.0, 0.0, -1.5433997888485933, -1.5136554516375151, -12.256405349827299, -1.4948333923348627
0.20481927710843373, -1.6012858691543284, 0.0, 0.0, 0.0, 0.0, -1.6164269362028, -1.585373978209163, -13.054091762788163, -1.5673599129665634
0.20883534136546184, -1.6756135576021025, 0.0, 0.0, 0.0, 0.0, -1.693653693593974, -1.6607856074224083, -13.919733778260648, -1.643558036869862
0.21285140562248997, -1.7539723419342854, 0.0, 0.0, 0.0, 0.0, -1.7754257778124078, -1.7401645248183126, -14.86023499550051, -1.7237023805087432
0.21686746987951808, -1.8366581758132805, 0.0, 0.0, 0.0, 0.0, -1.862124694793294, -1.8238080601531117, -15.883037097060841, -1.8080906667130654
0.22088353413654618, -1.9239896490519237, 0.0, 0.0, 0.0, 0.0, -1.9541723174935748, -1.9120390762608983, -16.996046973241725, -1.8970461166038135
0.2248995983935743, -2.0163175589976814, 0.0, 0.0, 0.0, 0.0, -2.052036158684431, -2.0052086393522734, -18.207509977632927, -1.9909201228049938
0.2289156626506024, -2.1140211101423083, 0.0, 0.0, 0.0, 0.0, -2.156235461776422, -2.1036990089414656, -19.525815480878503, -2.09009524219436
0.23293172690763053, -2.217517541466432, 0.0, 0.0, 0.0, 0.0, -2.267348257874498, -2.2079269914146606, -20.95922083551432, -2.1949885521459027
0.23694779116465864, -2.327256937732748, 0.0, 0.0, 0.0, 0.0, -2.3860195681491243, -2.3183477080654358, -22.51548129919589, -2.3060554211467728
0.24096385542168675, -2.4437377798754696, 0.0, 0.0, 0.0, 0.0, -2.512970968822721, -2.435458836416351, -24.201376924901144, -2.4237937525711586
0.24497991967871485, -2.56749981637069, 0.0, 0.0, 0.0, 0.0, -2.649011783564055, -2.5598053930457905, -26.02213342633235, -2.5487487698945097
0.24899598393574296, -2.699142070152863, 0.0, 0.0, 0.0, 0.0, -2.7950522273982426, -2.69198513721996, -27.980742946469203, -2.681518422581854
0.25301204819277107, -2.839315607096861, 0.0, 0.0, 0.0, 0.0, -2.9521189006955075, -2.832654687724943, -30.077202610035194, -2.822759505075932
0.2570281124497992, -2.98874462868929, 0.0, 0.0, 0.0, 0.0, -3.1213731257605044, -2.982536460808106, -32.30770340470467, -2.973194596848106
0.26104417670682734, -3.1482193694821343, 0.0, 0.0, 0.0, 0.0, -3.304132737775161, -3.142426555568176, -34.663818385964255, -3.1336199497655395
0.26506024096385544, -3.3186210121622657, 0.0, 0.0, 0.0, 0.0, -3.5018980940347793, -3.3132037350853807, -37.13175577853764, -3.304914471144401
0.26907630522088355, -3.500915075395729, 0.0, 0.0, 0.0, 0.0, -3.7163832608601606, -3.4958396778032963, -39.69175683170034, -3.48804997694192
0.27309236947791166, -3.696181122607048, 0.0, 0.0, 0.0, 0.0, -3.9495535901802934, -3.6914107050792215, -42.31772722973686, -3.684102921103774
0.27710843373493976, -3.9056071887688946, 0.0, 0.0, 0.0, 0.0, -4.203671226493068, -3.9011112285427467, -44.9771911537986, -3.894267844589064
0.28112449799196787, -4.130525586676755, 0.0, 0.0, 0.0, 0.0, -4.481350515690791, -4.126269206336719, -47.631645777191196, -4.119872833251277
0.285140562248996, -4.372409194155568, 0.0, 0.0, 0.0, 0.0, -4.785625855983049, -4.368363952182458, -50.23736924039851, -4.362397328433981
0.2891566265060241, -4.632915155165655, 0.0, 0.0, 0.0, 0.0, -5.120035287901309, -4.629046707621168, -52.74669717028156, -4.623492700767791
0.2931726907630522, -4.913884531109478, 0.0, 0.0, 0.0, 0.0, -5.488724135451728, -4.910164468303483, -55.10973438237802, -4.905006077881192
0.2971887550200803, -5.2173958999128764, 0.0, 0.0, 0.0, 0.0, -5.896574383510149, -5.213787652901481, -57.276415125864666, -5.2090080147340085
0.30120481927710846, -5.545769989776595, 0.0, 0.0, 0.0, 0.0, -6.3493673496885314, -5.542242321668139, -59.198774933281165, -5.537824713486683
0.30522088353413657, -5.90163718057225, 0.0, 0.0, 0.0, 0.0, -6.85398978634228, -5.8981477947949505, -60.83325860815796, -5.894075643228767
0.3092369477911647, -6.2879497539663465, 0.0, 0.0, 0.0, 0.0, -7.418697124885125, -6.284460692388127, -62.1428700101447, -6.280717581184042
0.3132530120481928, -6.708068138298266, 0.0, 0.0, 0.0, 0.0, -8.053452576678906, -6.704526620988149, -63.098975109487014, -6.701096300389958
0.3172690763052209, -7.165784660170145, 0.0, 0.0, 0.0, 0.0, -8.770367849106673, -7.162140966137112, -63.682600974081296, -7.159007363501691
0.321285140562249, -7.665435160438728, 0.0, 0.0, 0.0, 0.0, -9.584281207805661, -7.66162051024409, -63.885125786855575, -7.6587677417074635
0.3253012048192771, -8.211939635715359, 0.0, 0.0, 0.0, 0.0, -10.513522770554982, -8.20788786108929, -63.708320437628686, -8.205300244331069
0.3293172690763052, -8.81094918788894, 0.0, 0.0, 0.0, 0.0, -11.580936982347653, -8.806570906996921, -63.16377016163791, -8.804232974980861
0.3333333333333333, -9.468909636010206, 0.0, 0.0, 0.0, 0.0, -12.815260456243767, -9.464119628759876, -62.27176462137286, -9.46201614469892
0.3373493975903614, -10.19325388015523, 0.0, 0.0, 0.0, 0.0, -14.25299245165803, -10.18794244993302, -61.059788514884715, -10.186058423436785
0.3413654618473896, -10.992493515729695, 0.0, 0.0, 0.0, 0.0, -15.940947702048234, -10.986563650011812, -59.560767727100895, -10.984884354851816
0.3453815261044177, -11.876465335475077, 0.0, 0.0, 0.0, 0.0, -17.939747665026772, -11.869801806667205, -57.81122784216773, -11.868312800507377
0.3493975903614458, -12.856473453905501, 0.0, 0.0, 0.0, 0.0, -20.32858090900103, -12.848966181838483, -55.8495056820897, -12.8476533289701
0.3534136546184739, -13.945551470338527, 0.0, 0.0, 0.0, 0.0, -23.211625028277307, -13.937062585237834, -53.71412586091984, -13.935912083028473
0.357429718875502, -15.158593250136118, 0.0, 0.0, 0.0, 0.0, -26.726515299400326, -15.148991444493811, -51.44241947569442, -15.147989854507395
0.3614457831325301, -16.512590496846773, 0.0, 0.0, 0.0, 0.0, -31.05504317663809, -16.501707307437986, -49.06942662960387, -16.50084159240412
0.3654618473895582, -18.02661991825142, 0.0, 0.0, 0.0, 0.0, -36.43561512830512, -18.01428957383277, -46.627093049922514, -18.013547140247244
0.36947791164658633, -19.7218521390461, 0.0, 0.0, 0.0, 0.0, -43.175433191821604, -19.707848223143376, -44.14374617746616, -19.70721696874427
0.37349397590361444, -21.621081581664225, 0.0, 0.0, 0.0, 0.0, -51.65713567761603, -21.6051564010433, -41.64381887185805, -21.6046247641279
0.37751004016064255, -23.74803857606157, 0.0, 0.0, 0.0, 0.0, -62.32886822932113, -23.729867362062183, -39.14777900238389, -23.729424368609273
0.3815261044176707, -26.12587150859157, 0.0, 0.0, 0.0, 0.0, -75.65809957802944, -26.105144119850856, -36.67221957063444, -26.10477942225266
0.3855421686746988, -28.77519770943168, 0.0, 0.0, 0.0, 0.0, -92.0202016916206, -28.751519664040593, -34.230065120480695, -28.75122356414882
0.3895582329317269, -31.710810998042067, 0.0, 0.0, 0.0, 0.0, -111.49171852165573, -31.68383343936978, -31.83085445907916, -31.683596892807383
0.39357429718875503, -34.93788059465871, 0.0, 0.0, 0.0, 0.0, -133.5448079909101, -34.90717989995903, -29.48106573857066, -34.90699450014713
0.39759036144578314, -38.446718818763216, 0.0, 0.0, 0.0, 0.0, -156.71801548259387, -38.411979360473445, -27.184456620033938, -38.411837308918464
0.40160642570281124, -42.207682901801064, 0.0, 0.0, 0.0, 0.0, -178.46510160081, -42.168548381240576, -24.942398767697483, -42.168442455775015
0.40562248995983935, -46.16556739691784, 0.0, 0.0, 0.0, 0.0, -195.4648368043411, -46.1218847478039, -22.754191805607306, -46.121808286329546
0.40963855421686746, -50.23609869239611, 0.0, 0.0, 0.0, 0.0, -204.5288103074711, -50.1877229485592, -20.617346854452972, -50.18766986166556
0.41365461847389556, -54.304050566303154, 0.0, 0.0, 0.0, 0.0, -203.80556232872564, -54.25114151353806, -18.52783377443421, -54.251106331488515
0.41767068273092367, -58.22621579837249, 0.0, 0.0, 0.0, 0.0, -193.57619960935935, -58.16896504613931, -16.480289310931607, -58.16894299294562
0.42168674698795183, -61.83782116042121, 0.0, 0.0, 0.0, 0.0, -176.08923279081267, -61.776776360812, -14.468185583952847, -61.7767634309051
0.42570281124497994, -64.96482693094505, 0.0, 0.0, 0.0, 0.0, -154.57325551798942, -64.90051446950334, -12.483959925553428, -64.90050747724707
0.42971887550200805, -67.4382694907771, 0.0, 0.0, 0.0, 0.0, -132.10287056406634, -67.37152638611236, -10.519108108447998, -67.37152296099926
0.43373493975903615, -69.11137725886708, 0.0, 0.0, 0.0, 0.0, -110.89696779617981, -69.04287886524226, -8.564243678404958, -69.0428773823298
0.43775100401606426, -69.87350962484287, 0.0, 0.0, 0.0, 0.0, -92.17057001502803, -69.80410880916591, -6.609126549115379, -69.80410826022197
0.44176706827309237, -69.66146418370994, 0.0, 0.0, 0.0, 0.0, -76.33584820416347, -69.59169086560466, -4.6426643792427, -69.59169068890131
0.4457831325301205, -68.4629157118401, 0.0, 0.0, 0.0, 0.0, -63.3040221209099, -68.39336563686398, -2.6528906613616945, -68.39336551834361
0.4497991967871486, -66.31498176502643, 0.0, 0.0, 0.0, 0.0, -52.74187722183007, -66.24583969948303, -0.6269240480331253, -66.24583933749605
0.4538152610441767, -63.29530350239049, 0.0, 0.0, 0.0, 0.0, -44.239660055819336, -63.22678616184687, 1.4490856309577376, -63.22678495842271
0.4578313253012048, -59.511178702409474, 0.0, 0.0, 0.0, 0.0, -37.40133650646227, -59.443102841186025, 3.590017775907785, -59.44309945534095
0.46184738955823296, -55.085525181111535, 0.0, 0.0, 0.0, 5.1742859694504775e-6, -31.883195671181493, -55.01778093312765, 5.811838835265739, -55.01777261024724
0.46586345381526106, -50.1453550933098, 0.0, 0.0, 0.0, 0.0042657062264001505, -27.40362730544852, -50.077515769238644, 8.13164545726577, -50.07749735304818
0.46987951807228917, -44.81076520950123, 0.0, 0.0, 0.0, 0.016407102111893616, -23.73924906567502, -44.74256274846791, 10.567676627743948, -44.74252527718924
0.4738955823293173, -39.18863317495602, 0.0, 0.0, 0.0, 0.036236345864525635, -20.7159722235705, -39.119580848237774, 13.13927266776754, -39.11950963646736
0.4779116465863454, -33.36767460932054, 0.0, 0.0, 0.0, 0.06343820496132825, -18.199263461226792, -33.297538839290034, 15.86675137572252, -33.29741093999697
0.4819277108433735, -27.417865016343065, 0.0, 0.0, 0.0, 0.09758024179754585, -16.085402846879823, -27.34630615555742, 18.771161964419456, -27.346087094063126
0.4859437751004016, -21.390279299184762, 0.0, 0.0, 0.0, 0.1381196883006585, -14.294291508929117, -21.317330799998196, 21.873865718015818, -21.316970464494737
0.4899598393574297, -15.320084052781183, 0.0, 0.0, 0.0, 0.18441207450699426, -12.763800735256753, -15.245775124578593, 25.195878828332702, -15.245202706687408
0.4939759036144578, -9.228987658205428, 0.0, 0.0, 0.0, 0.23572147392938725, -11.445443914688209, -9.153566694571477, 28.756898750174418, -9.152684600216405
0.4979919678714859, -3.1292595437293356, 0.0, 0.0, 0.0, 0.2912322028416369, -10.301106637470667, -3.052959732263132, 32.57392294794456, -3.0516364546470913
0.5020080321285141, 2.97295429233262, 0.0, 0.0, 0.0, 0.35006178749209144, -9.300591712478061, 3.04965587804318, 36.65936227720973, 3.051593775830284
0.5060240963855421, 9.073210300229134, 0.0, 0.0, 0.0, 0.4112749931019635, -8.419778668663433, 9.149846116995057, 41.01855727754215, 9.152622609978508
0.5100401606425703, 15.165332362507195, 0.0, 0.0, 0.0, 0.4738986916244108, -7.639241440717272, 15.241200044649014, 45.646634458047096, 15.245098108967904
0.5140562248995983, 21.236975695725896, 0.0, 0.0, 0.0, 0.5369373319063445, -6.943206004773577, 21.31142303821666, 50.52470470986055, 21.316791852289303
0.5180722891566265, 27.266326763484248, 0.0, 0.0, 0.0, 0.5993887663183115, -6.318760027775158, 27.33853149301441, 55.61552277707497, 27.345790647449547
0.5220883534136547, 33.21823419818638, 0.0, 0.0, 0.0, 0.6602601822509035, -5.7552497010754875, 33.287297684182114, 60.858908771433406, 33.29693601889847
0.5261044176706827, 39.04148486345221, 0.0, 0.0, 0.0, 0.7185838852090387, -5.2438161331905215, 39.10620846090572, 66.16748350910116, 39.11877456367666
0.5301204819277109, 44.66620647203766, 0.0, 0.0, 0.0, 0.7734326825946689, -4.777036315621507, 44.725342776376934, 71.42356969912986, 44.741423890625356
0.5341365461847389, 50.0036335944979, 0.0, 0.0, 0.0, 0.8239346236164617, -4.348642897796111, 50.05571076830826, 76.4784030684319, 50.075897205774034
0.5381526104417671, 54.947056852968686, 0.0, 0.0, 0.0, 0.8692868610008816, -3.9533037193290768, 54.99068241143122, 81.1549734706511, 55.01551595475305
0.5421686746987951, 59.37634297987908, 0.0, 0.0, 0.0, 0.9087684141401311, -3.586446934986622, 59.41010069627681, 85.25572254788302, 59.44000821383881
0.5461847389558233, 63.16465674581023, 0.0, 0.0, 0.0, 0.9417516307766642, -3.244121134384074, 63.187453019484, 88.57580080888359, 63.2226706244474
0.5502008032128514, 66.18900310854067, 0.0, 0.0, 0.0, 0.9677121650138021, -2.922882470640234, 66.20002003624994, 90.92154561688527, 66.24051801964256
0.5542168674698795, 68.34223926517087, 0.0, 0.0, 0.0, 0.9862373130284812, -2.619702733500536, 68.34125399032436, 92.13237624418127, 68.38667713227011
0.5582329317269076, 69.54656598095222, 0.0, 0.0, 0.0, 0.9970325739703477, -2.331893721838306, 69.53388002549575, 92.10276630234293, 69.58351980907591
0.5622489959839357, 69.76497484445254, 0.0, 0.0, 0.0, 0.9999263317462592, -2.057044323342292, 69.74158998050471, 90.79992583120428, 69.7944028177063
0.5662650602409639, 69.0095524318867, 0.0, 0.0, 0.0, 0.9948725832622024, -1.792967492635368, 68.97698283728253, 88.27290311586272, 69.03166081310273
0.570281124497992, 67.3435682273024, 0.0, 0.0, 0.0, 0.9819516697508007, -1.5376549026434123, 67.30380708504354, 84.65029156021592, 67.3588960691388
0.5742971887550201, 64.87737137269492, 0.0, 0.0, 0.0, 0.9613689995582354, -1.2892374776904365, 64.83259072746735, 80.12631953046252, 64.88663826888401
0.5783132530120482, 61.75776996045999, 0.0, 0.0, 0.0, 0.9334517826948907, -1.0459503362967475, 61.71015944221224, 74.93797030777861, 61.76186601957805
0.5823293172690763, 58.1534139948608, 0.0, 0.0, 0.0, 0.8986438290617328, -0.806100902421471, 58.10490397900112, 69.33788016295772, 58.153249443704865
0.5863453815261044, 54.2383756002827, 0.0, 0.0, 0.0, 0.8574984930468564, -0.5680391036636495, 54.19051371763467, 63.568362274401025, 54.234837021567834
0.5903614457831325, 50.17715590766134, 0.0, 0.0, 0.0, 0.81066987665446, -0.3301286755931094, 50.13098573871839, 57.84093150782243, 50.17100799891899
0.5943775100401606, 46.11301189428759, 0.0, 0.0, 0.0, 0.7589024310132214, -0.09071864011765303, 46.06908841973212, 52.323717759973746, 46.10488274222059
0.5983935742971888, 42.16096999194492, 0.0, 0.0, 0.0, 0.7030191215725881, 0.15188597420002767, 42.11939871026188, 47.13698699459841, 42.151320678532635
0.6024096385542169, 38.40538161250695, 0.0, 0.0, 0.0, 0.6439083451290555, 0.3994551512069758, 38.36592986500689, 42.35533332630454, 38.39452767061685
0.606425702811245, 34.90133157737814, 0.0, 0.0, 0.0, 0.5825098066671078, 0.6538677297905069, 34.863533012495274, 38.01427935442015, 34.88945568085702
0.6104417670682731, 31.678562269158427, 0.0, 0.0, 0.0, 0.5197995805356889, 0.9171493194202324, 31.641833465510224, 34.11896996056398, 31.665751140729647
0.6144578313253012, 28.746704939681248, 0.0, 0.0, 0.0, 0.45677459344798577, 1.1915157794751206, 28.710426695992073, 30.653097145960828, 28.732970815508317
0.6184738955823293, 26.100697891882614, 0.0, 0.0, 0.0, 0.3944367759837781, 1.479424092186223, 26.064284576713224, 27.58684375490814, 26.08600999413481
0.6224899598393574, 23.725731486572197, 0.0, 0.0, 0.0, 0.33377713454354785, 1.7836329260308128, 23.68866199369598, 24.883252271435943, 23.710028899075244
0.6265060240963856, 21.60128953900663, 0.0, 0.0, 0.0, 0.2757599969697342, 2.1072758255004844, 21.56312978011801, 22.502891893725284, 21.584500959022474
0.6305220883534136, 19.7042276045575, 0.0, 0.0, 0.0, 0.22130768227842648, 2.453950837587103, 19.664625051188533, 20.40698500788137, 19.68627337065309
0.6345381526104418, 18.01089995199726, 0.0, 0.0, 0.0, 0.17128583823658525, 2.8278315863352734, 17.9695830268843, 18.55928927639485, 17.99170450517915
0.6385542168674698, 16.498540196404623, 0.0, 0.0, 0.0, 0.12648967984572657, 3.233806466975408, 16.455303732951524, 16.92706039023814, 16.478032589530816
0.642570281124498, 15.146040924024883, 0.0, 0.0, 0.0, 0.08763134752860159, 3.6776549448596314, 15.100734499041867, 15.48138850661986, 15.124157765392033
0.6465863453815262, 13.934326253270102, 0.0, 0.0, 0.0, 0.055328585980240354, 4.1662731995582485, 13.886838718182455, 14.197143112778301, 13.911009042112868
0.6506024096385542, 12.846441616044556, 0.0, 0.0, 0.0, 0.030094923661372484, 4.707965982057363, 12.796692408373028, 13.052698565544055, 12.821638486909738
0.6546184738955824, 11.867488047320158, 0.0, 0.0, 0.0, 0.012331509054296497, 5.312828205577661, 11.815416034083327, 12.029557456674477, 11.841150640122226
0.6586345381526104, 10.984458013645957, 0.0, 0.0, 0.0, 0.0023207334631374296, 5.993249467178605, 10.930017405180468, 11.111945662645883, 10.956543272049563
0.6626506024096386, 10.186042423861021, 0.0, 0.0, 0.0, 0.0, 6.764588944288558, 10.129195647683602, 10.286421676091864, 10.156509602177305
0.6666666666666666, 9.462424635081762, 0.0, 0.0, 0.0, 0.0, 7.6460893448209175, 9.403136955124602, 9.54152180218031, 9.431232706311134
0.6706827309236948, 8.80508238269605, 0.0, 0.0, 0.0, 0.0, 8.662130622282044, 8.743319410585416, 8.867449626896715, 8.772189359186862
0.6746987951807228, 8.206608950245926, 0.0, 0.0, 0.0, 0.0, 9.843973040515086, 8.14233540674909, 8.255810524098301, 8.171971771485698
0.678714859437751, 7.6605562874386095, 0.0, 0.0, 0.0, 0.0, 11.232214480855712, 7.593734822949218, 7.69938798338562, 7.624130309505682
0.6827309236947792, 7.161298043053356, 0.0, 0.0, 0.0, 0.0, 12.880303774884707, 7.091889063314072, 7.191956817433494, 7.123037238294142
0.6867469879518072, 6.703913467215873, 0.0, 0.0, 0.0, 0.0, 14.859633803222005, 6.631874490600174, 6.7281278861387, 6.663769972764236
0.6907630522088354, 6.284087176278087, 0.0, 0.0, 0.0, 0.0, 17.267020061432184, 6.209373119957608, 6.303219236292143, 6.242011662881933
0.6947791164658634, 5.89802557821766, 0.0, 0.0, 0.0, 0.0, 20.23579975564932, 5.820588276046335, 5.913149123269631, 5.853966789744057
0.6987951807228916, 5.542384359215532, 0.0, 0.0, 0.0, 0.0, 23.952413552878028, 5.462173020795099, 5.554347041988975, 5.496289561390252
0.7028112449799196, 5.2142086470203886, 0.0, 0.0, 0.0, 0.0, 28.6811647577903, 5.131169382049618, 5.223679537087128, 5.166023127000841
0.7068273092369478, 4.91088034905556, 0.0, 0.0, 0.0, 0.0, 34.800705079894335, 4.824956673904995, 4.918388136761232, 4.8605478926296115
0.7108433734939759, 4.630075139508862, 0.0, 0.0, 0.0, 0.0, 42.85587464606259, 4.541207455481172, 4.636037244686728, 4.577537480577273
0.714859437751004, 4.3697238128922855, 0.0, 0.0, 0.0, 0.0, 53.62535382134463, 4.277849906995771, 4.374470230854934, 4.314921108792196
0.7188755020080321, 4.1279811391659536, 0.0, 0.0, 0.0, 0.0, 68.19271773442766, 4.033035603519556, 4.131772293795784, 4.070851368965337
0.7228915662650602, 3.9031970879869404, 0.0, 0.0, 0.0, 0.0, 87.9717996995709, 3.8051118375029267, 3.9062389347145556, 3.843676553697921
0.7269076305220884, 3.693894085554078, 0.0, 0.0, 0.0, 0.0, 114.55404059995688, 3.5925977837120815, 3.6963490997578914, 3.631916825820638
0.7309236947791165, 3.4987455239388514, 0.0, 0.0, 0.0, 0.0, 149.10744196624262, 3.3941639183314543, 3.5007422199130587, 3.4342436415926443
0.7349397590361446, 3.3165589154889963, 0.0, 0.0, 0.0, 0.0, 190.97302668780617, 3.2086142015049153, 3.3181985173608894, 3.249461936849899
0.7389558232931727, 3.146259481871996, 0.0, 0.0, 0.0, 0.0, 235.5068240705233, 3.034870613008928, 3.147622059329305, 3.076494665877846
0.7429718875502008, 2.986877699618933, 0.0, 0.0, 0.0, 0.0, 272.72261656009584, 2.871959697108593, 2.988026131161468, 2.914369348975927
0.7469879518072289, 2.8375366799645114, 0.0, 0.0, 0.0, 0.0, 290.00543796881476, 2.7190008274923745, 2.8385205738078447, 2.762206339775184
0.751004016064257, 2.6974427628352573, 0.0, 0.0, 0.0, 0.0, 279.82391901161253, 2.575195948605576, 2.6983007907453294, 2.6192085685936455
0.7550200803212851, 2.565875676689697, 0.0, 0.0, 0.0, 0.0, 245.93393266364555, 2.4398205874235797, 2.566638178156525, 2.484652555874039
0.7590361445783133, 2.442181554832486, 0.0, 0.0, 0.0, 0.0, 200.54293725901346, 2.31221596111286, 2.442871772229189, 2.357880521281806
0.7630522088353414, 2.325765121121666, 0.0, 0.0, 0.0, 0.0, 155.75498582588995, 2.1917820322505936, 2.326400940369168, 2.238293440075594
0.7670682730923695, 2.21608448740218, 0.0, 0.0, 0.0, 0.0, 118.26332140698631, 2.0779713852293047, 2.2166789703159684, 2.1253449204636286
0.7710843373493976, 2.1126448588976197, 0.0, 0.0, 0.0, 0.0, 89.61293337396076, 1.9702838159064309, 2.113207433686927, 2.0185357939507673
0.7751004016064257, 2.0149946723499372, 0.0, 0.0, 0.0, 0.0, 68.66857544139914, 1.8682615420760746, 2.015531219217641, 1.9174093263577379
0.7791164658634538, 1.922719826175839, 0.0, 0.0, 0.0, 0.0, 53.568397037621715, 1.7714849554378733, 1.9232341466009777, 1.8215469701309102
0.7831325301204819, 1.8354403467247669, 0.0, 0.0, 0.0, 0.0, 42.62826613943051, 1.6795688468212056, 1.8359350849146578, 1.7305645897503015
0.7871485943775101, 1.7528076983359242, 0.0, 0.0, 0.0, 0.0, 34.58113657764176, 1.5921590458248582, 1.7532845106145216, 1.6441091013550448
0.7911646586345381, 1.6745011793998594, 0.0, 0.0, 0.0, 0.0, 28.544826521498358, 1.5089294240274354, 1.6749614493227942, 1.5618554757998206
0.7951807228915663, 1.6002257815296423, 0.0, 0.0, 0.0, 0.0, 23.923091523555108, 1.4295792177382558, 1.6006707534549205, 1.4835040610658048
0.7991967871485943, 1.5297093978429737, 0.0, 0.0, 0.0, 0.0, 20.314675691306764, 1.3538306320802764, 1.530140674345458, 1.4087781858457833
0.8032128514056225, 1.4627023567246697, 0.0, 0.0, 0.0, 0.0, 17.446948271231594, 1.2814266931807232, 1.4631206931529845, 1.3374220110264787
0.8072289156626506, 1.398973222131786, 0.0, 0.0, 0.0, 0.0, 15.13157082373925, 1.212129319521751, 1.399379579607997, 1.2691986001677145
0.8112449799196787, 1.3383089704916853, 0.0, 0.0, 0.0, 0.0, 13.235879490205326, 1.145717587180307, 1.338703651751212, 1.2038881836586393
0.8152610441767069, 1.2805116186033187, 0.0, 0.0, 0.0, 0.0, 11.66455129455114, 1.0819861668540685, 1.2808952133032754, 1.1412865944217654
0.8192771084337349, 1.2253985867575725, 0.0, 0.0, 0.0, 0.0, 10.347778766930858, 1.0207439133046095, 1.2257711483038216, 1.0812038558150683
0.8232931726907631, 1.1727997494049442, 0.0, 0.0, 0.0, 0.0, 9.233532067640876, 0.961812590213598, 1.1731616552330022, 1.0234629046653696
0.8273092369477911, 1.122557927205958, 0.0, 0.0, 0.0, 0.0, 8.282404418985497, 0.9050257154964739, 1.1229091050482298, 0.9678984344832423
0.8313253012048193, 1.0745262909934181, 0.0, 0.0, 0.0, 0.0, 7.464112716003183, 0.8502275138962061, 1.0748670094844428, 0.9143558456107608
0.8353413654618473, 1.0285689397291344, 0.0, 0.0, 0.0, 0.0, 6.755077077240567, 0.7972719652254464, 1.0288990876241162, 0.8626902906800109
0.8393574297188755, 0.9845586029702935, 0.0, 0.0, 0.0, 0.0, 6.136716792665112, 0.7460219379713962, 0.9848784201799992, 0.8127658050236132
0.8433734939759037, 0.9423772725960604, 0.0, 0.0, 0.0, 0.0, 5.59423073185127, 0.6963483991518291, 0.9426866821820924, 0.7644545128960817
0.8473895582329317, 0.9019141599964464, 0.0, 0.0, 0.0, 0.0, 5.115711145348276, 0.6481296923357166, 0.9022134458464717, 0.7176359013527177
0.8514056224899599, 0.8630663577633466, 0.0, 0.0, 0.0, 0.0, 4.691490687303469, 0.6012508766389503, 0.8633555463508356, 0.6721961545563816
0.8554216867469879, 0.8257370160704056, 0.0, 0.0, 0.0, 0.0, 4.313655082955471, 0.5556031202908835, 0.8260165040689869, 0.628027542037246
0.8594377510040161, 0.7898360168851596, 0.0, 0.0, 0.00292449276106146, 0.0, 3.975675108798932, 0.5110831430559742, 0.7901059975401092, 0.5850278551025603
0.8634538152610441, 0.7552783402112705, 0.0, 0.0, 0.013670547045201226, 0.0, 3.6721256349359357, 0.4675927023993982, 0.7555393820831461, 0.5430998862249473
0.8674698795180723, 0.7219847176167649, 0.0, 0.0, 0.03214795318324474, 0.0, 3.3984689635244996, 0.4250381188164814, 0.7222372495233698, 0.5021509467269689
0.8714859437751004, 0.6898801733718225, 0.0, 0.0, 0.05806296929438931, 0.0, 3.1508861815607707, 0.38332983621275296, 0.6901250249877678, 0.4620924185496153
0.8755020080321285, 0.6588947186759394, 0.0, 0.0, 0.0910036151733697, 0.0, 2.926144741805585, 0.3423820136324543, 0.6591325971567763, 0.42283933628233045
0.8795180722891566, 0.6289619979673988, 0.0, 0.0, 0.13044622168593914, 0.0, 2.7214936432734924, 0.3021121449949068, 0.6291939787400493, 0.3843099959957469
0.8835341365461847, 0.6000199659076244, 0.0, 0.0, 0.17576375572290237, 0.0, 2.534579827628524, 0.2624407038166862, 0.6002469942792407, 0.3464255877239276
0.8875502008032129, 0.5720096652369717, 0.0, 0.0, 0.22623578836788535, 0.0, 2.3633810220744578, 0.22329081017789137, 0.5722329926775205, 0.30910984865836816
0.891566265060241, 0.5448759103130274, 0.0, 0.0, 0.28105994781143007, 0.0, 2.206151432444608, 0.18458791743749645, 0.5450965821178412, 0.27228873442769536
0.8955823293172691, 0.5185661133131969, 0.0, 0.0, 0.3393646749403114, 0.0, 2.061377551253315, 0.14625951641970789, 0.518785385264582, 0.23589010596046311
0.8995983935742972, 0.4930309738026763, 0.0, 0.0, 0.40022307882197217, 0.0, 1.9277419834078013, 0.10823485498360529, 0.49324981284946207, 0.199843429631071
0.9036144578313253, 0.46822340888121644, 0.0, 0.0, 0.4626676718185214, 0.0, 1.804093669082811, 0.07044467105520696, 0.4684428539255414, 0.16407948851962015
0.9076305220883534, 0.4440992231979558, 0.0, 0.0, 0.5257057500809527, 0.0, 1.6894232425957578, 0.03282093734675725, 0.44431988123580685, 0.12853010273803261
0.9116465863453815, 0.4206161211778278, 0.0, 0.0, 0.588335174914451, 0.0, 1.5828425390534764, -0.004703383885331518, 0.42083847028730376, 0.0931278568704994
0.9156626506024096, 0.39773435813541785, 0.0, 0.0, 0.6495603041327231, 0.0, 1.4835674693888898, -0.0421945775827573, 0.39795823085025667, 0.057805832632610916
0.9196787148594378, 0.3754158214756517, 0.0, 0.0, 0.7084078201350946, 0.0, 1.39090364533812, -0.07971840557294195, 0.3756406497158688, 0.022497344929716077
0.9236947791164659, 0.35362421374536707, 0.0, 0.0, 0.7639422030817161, 0.0, 1.304234260746792, -0.11734033056711084, 0.3538489436480594, -0.01286432048196567
0.927710843373494, 0.33232421025023395, 0.0, 0.0, 0.8152806031843604, 0.0, 1.2230098330465862, -0.15512573576750804, 0.3325479215546746, -0.048346169520925956
0.9317269076305221, 0.311482470313855, 0.0, 0.0, 0.861606875682724, 0.0, 1.1467394852764021, -0.193140141327839, 0.31170385498387937, -0.08401576427796074
0.9357429718875502, 0.29106634842492185, 0.0, 0.0, 0.9021845553872356, 0.0, 1.0749835094715308, -0.2314494188678796, 0.2912843561224586, -0.11994149128429929
0.9397590361445783, 0.2710448855006827, 0.0, 0.0, 0.936368564527457, 0.0, 1.0073470002505733, -0.27012000521092727, 0.27125826253575736, -0.1561928354229527
0.9437751004016064, 0.25138769319661064, 0.0, 0.0, 0.9636154677822605, 0.0, 0.9434743857539653, -0.3092191164907173, 0.2515955279443857, -0.19284066137170117
0.9477911646586346, 0.2320665735652721, 0.0, 0.0, 0.9834921114639305, 0.0, 0.8830447138345843, -0.34881496376229626, 0.23226711838167155, -0.22995750460965836
0.9518072289156626, 0.2130532737645596, 0.0, 0.0, 0.9956825095160103, 0.0, 0.825767576186484, -0.38897697124919395, 0.21324491311847277, -0.26761787405994003
0.9558232931726908, 0.19432143933730298, 0.0, 0.0, 0.999992866855751, 0.0, 0.7713795731685668, -0.4297759983666111, 0.19450160977898462, -0.30589856861770315
0.9598393574297188, 0.175844500477314, 0.0, 0.0, 0.9963546602032896, 0.0, 0.71964123840435, -0.47128456667767415, 0.17601063310299922, -0.34487900997160864
0.963855421686747, 0.15759761079335624, 0.0, 0.0, 0.9848257274205453, 0.0, 0.6703343555713125, -0.5135770929670718, 0.15774604683703972, -0.3846415942626315
0.9678714859437751, 0.13955556240108608, 0.0, 0.0, 0.9655893480422084, 0.0, 0.6232596107261411, -0.5567301296540089, 0.13968246825920236, -0.42527206541345863
0.9718875502008032, 0.12169470913669869, 0.0, 0.0, 0.9389513296159511, 0.0, 0.5782345325114177, -0.6008226138149996, 0.12179498486063509, -0.46685991315052555
0.9759036144578314, 0.1039909085114968, 0.0, 0.0, 0.9053351461713491, 0.0, 0.5350916800247133, -0.6459361261469226, 0.10405907272054576, -0.5094987990866561
0.9799196787148594, 0.0864214281644756, 0.0, 0.0, 0.865275206102998, 0.0, 0.4936770442957648, -0.6921551612731276, 0.08645051612152921, -0.553287014542635
0.9839357429718876, 0.06896291341798727, 0.0, 0.0, 0.8194083564906466, 0.0, 0.45384863444615364, -0.7395674108811046, 0.06894532795807037, -0.5983279741807351
0.9879518072289156, 0.05159327590329751, 0.0, 0.0, 0.7684637589152581, 0.0, 0.4154752238866101, -0.7882640612802322, 0.05151967049313737, -0.6447307499968441
0.9919678714859438, 0.03428968579767266, 0.0, 0.0, 0.7132512977186455, 0.0, 0.37843523549100155, -0.8383401070845344, 0.034149776015890435, -0.6926106507174805
0.9959839357429718, 0.017030441983566146, 0.0, 0.0, 0.6546487049847651, 0.0, 0.34261574769574393, -0.8898946828590717, 0.016811866947750637, -0.7420898522414947
1.0, -0.0002070119798868136, 0.0, 0.0, 0.5935876069213735, 0.0, 0.3079116060077462, -0.9430314147222365, -0.000517925066049565, -0.7932980854828909


==> data/gdani3c.txt <==
0.0 -1.0 0.0
0.004016064257028112 -1.0 0.0
0.008032128514056224 -1.0 0.0
0.012048192771084338 -1.0 0.0
0.01606425702811245 -1.0 0.0
0.020080321285140562 -1.0 0.0
0.024096385542168676 -1.0 0.0
0.028112449799196786 -1.0 0.0
0.0321285140562249 -1.0 0.0
0.03614457831325301 -1.0 0.0
0.040160642570281124 -1.0 0.0
0.04417670682730924 -1.0 0.0
0.04819277108433735 -1.0 0.0
0.05220883534136546 -1.0 0.0
0.05622489959839357 -1.0 0.0
0.060240963855421686 -1.0 0.0
0.0642570281124498 -1.0 0.0
0.06827309236947791 -1.0 0.0
0.07228915662650602 -1.0 0.0
0.07630522088353414 -1.0 0.0
0.08032128514056225 -1.0 0.0
0.08433734939759036 -1.0 0.0
0.08835341365461848 -1.0 0.0
0.09236947791164658 -1.0 0.0
0.0963855421686747 -1.0 0.0
0.10040160642570281 -1.0 0.0
0.10441767068273092 -1.0 0.0
0.10843373493975904 -1.0 0.0
0.11244979919678715 -1.0 0.0
0.11646586345381527 -1.0 0.0
0.12048192771084337 -1.0 0.0
0.12449799196787148 -1.0 0.0
0.1285140562248996 -1.0 0.0
0.13253012048192772 -1.0 0.0
0.13654618473895583 -1.0 0.0
0.14056224899598393 -1.0 0.0
0.14457831325301204 -1.0 0.0
0.14859437751004015 -1.0 0.0
0.15261044176706828 -1.0 0.0
0.1566265060240964 -1.0 0.0
0.1606425702811245 -1.0 0.0
0.1646586345381526 -1.0 0.0
0.1686746987951807 -1.0 0.0
0.17269076305220885 -1.0 0.0
0.17670682730923695 -1.0 0.0
0.18072289156626506 -1.0 0.0
0.18473895582329317 -1.0 0.0
0.18875502008032127 -1.0 0.0
0.1927710843373494 -1.0 0.0
0.19678714859437751 -1.0 0.0
0.20080321285140562 -1.0 0.0
0.20481927710843373 -1.0 0.0
0.20883534136546184 -1.0 0.0
0.21285140562248997 -1.0 0.0
0.21686746987951808 -1.0 0.0
0.22088353413654618 -1.0 0.0
0.2248995983935743 -1.0 0.0
0.2289156626506024 -1.0 0.0
0.23293172690763053 -1.0 0.0
0.23694779116465864 -1.0 0.0
0.24096385542168675 -1.0 0.0
0.24497991967871485 -1.0 0.0
0.24899598393574296 -1.0 0.0
0.25301204819277107 -1.0 0.0
0.2570281124497992 -1.0 0.0
0.26104417670682734 -1.0 0.0
0.26506024096385544 -1.0 0.0
0.26907630522088355 -1.0 0.0
0.27309236947791166 -1.0 0.0
0.27710843373493976 -1.0 0.0
0.28112449799196787 -1.0 0.0
0.285140562248996 -1.0 0.0
0.2891566265060241 -1.0 0.0
0.2931726907630522 -1.0 0.0
0.2971887550200803 -1.0 0.0
0.30120481927710846 -1.0 0.0
0.30522088353413657 -1.0 0.0
0.3092369477911647 -1.0 0.0
0.3132530120481928 -1.0 0.0
0.3172690763052209 -1.0 0.0
0.321285140562249 -1.0 0.0
0.3253012048192771 -1.0 0.0
0.3293172690763052 -1.0 0.0
0.3333333333333333 -1.0 0.0
0.3373493975903614 -1.0 0.0
0.3413654618473896 -1.0 0.0
0.3453815261044177 -1.0 0.0
0.3493975903614458 -1.0 0.0
0.3534136546184739 -1.0 0.0
0.357429718875502 -1.0 0.0
0.3614457831325301 -1.0 0.0
0.3654618473895582 -1.0 0.0
0.36947791164658633 -1.0 0.0
0.37349397590361444 -1.0 0.0
0.37751004016064255 -1.0 0.0
0.3815261044176707 -1.0 0.0
0.3855421686746988 -1.0 0.0
0.3895582329317269 -1.0 0.0
0.39357429718875503 -1.0 0.0
0.39759036144578314 -1.0 0.0
0.40160642570281124 -1.0 0.0
0.40562248995983935 -1.0 0.0
0.40963855421686746 -1.0 0.0
0.41365461847389556 -1.0 0.0
0.41767068273092367 -1.0 0.0
0.42168674698795183 -1.0 0.0
0.42570281124497994 -1.0 0.0
0.42971887550200805 -1.0 0.0
0.43373493975903615 -1.0 0.0
0.43775100401606426 -1.0 0.0
0.44176706827309237 -1.0 0.0
0.4457831325301205 -1.0 0.0
0.4497991967871486 -1.0 0.0
0.4538152610441767 -1.0 0.0
0.4578313253012048 -1.0 0.0
0.46184738955823296 -1.0 0.0
0.46586345381526106 -1.0 0.0
0.46987951807228917 -1.0 0.0
0.4738955823293173 -1.0 0.0
0.4779116465863454 -1.0 0.0
0.4819277108433735 -1.0 0.0
0.4859437751004016 -1.0 0.0
0.4899598393574297 -1.0 0.0
0.4939759036144578 -1.0 0.0
0.4979919678714859 -1.0 0.0
0.5020080321285141 -1.0 0.0
0.5060240963855421 -1.0 0.0
0.5100401606425703 -1.0 0.0
0.5140562248995983 -1.0 0.0
0.5180722891566265 -1.0 0.0
0.5220883534136547 -1.0 0.0
0.5261044176706827 -1.0 0.0
0.5301204819277109 -1.0 0.0
0.5341365461847389 -1.0 0.0
0.5381526104417671 -1.0 0.0
0.5421686746987951 -1.0 0.0
0.5461847389558233 -1.0 0.0
0.5502008032128514 -1.0 0.0
0.5542168674698795 -1.0 0.0
0.5582329317269076 -1.0 0.0
0.5622489959839357 -1.0 0.0
0.5662650602409639 -1.0 0.0
0.570281124497992 -1.0 0.0
0.5742971887550201 -1.0 0.0
0.5783132530120482 -1.0 0.0
0.5823293172690763 -1.0 0.0
0.5863453815261044 -1.0 0.0
0.5903614457831325 -1.0 0.0
0.5943775100401606 -1.0 0.0
0.5983935742971888 -1.0 0.0
0.6024096385542169 -1.0 0.0
0.606425702811245 -1.0 0.0
0.6104417670682731 -1.0 0.0
0.6144578313253012 -1.0 0.0
0.6184738955823293 -1.0 0.0
0.6224899598393574 -1.0 0.0
0.6265060240963856 -1.0 0.0
0.6305220883534136 -1.0 0.0
0.6345381526104418 -1.0 0.0
0.6385542168674698 -1.0 0.0
0.642570281124498 -1.0 0.0
0.6465863453815262 -1.0 0.0
0.6506024096385542 -1.0 0.0
0.6546184738955824 -1.0 0.0
0.6586345381526104 -1.0 0.0
0.6626506024096386 -1.0 0.0
0.6666666666666666 -1.0 0.0
0.6706827309236948 -1.0 0.0
0.6746987951807228 -1.0 0.0
0.678714859437751 -1.0 0.0
0.6827309236947792 -1.0 0.0
0.6867469879518072 -1.0 0.0
0.6907630522088354 -1.0 0.0
0.6947791164658634 -1.0 0.0
0.6987951807228916 -1.0 0.0
0.7028112449799196 -1.0 0.0
0.7068273092369478 -1.0 0.0
0.7108433734939759 -1.0 0.0
0.714859437751004 -1.0 0.0
0.7188755020080321 -1.0 0.0
0.7228915662650602 -1.0 0.0
0.7269076305220884 -1.0 0.0
0.7309236947791165 -1.0 0.0
0.7349397590361446 -1.0 0.0
0.7389558232931727 -1.0 0.0
0.7429718875502008 -1.0 0.0
0.7469879518072289 -1.0 0.0
0.751004016064257 -1.0 0.0
0.7550200803212851 -1.0 0.0
0.7590361445783133 -1.0 0.0
0.7630522088353414 -1.0 0.0
0.7670682730923695 -1.0 0.0
0.7710843373493976 -1.0 0.0
0.7751004016064257 -1.0 0.0
0.7791164658634538 -1.0 0.0
0.7831325301204819 -1.0 0.0
0.7871485943775101 -1.0 0.0
0.7911646586345381 -1.0 0.0
0.7951807228915663 -1.0 0.0
0.7991967871485943 -1.0 0.0
0.8032128514056225 -1.0 0.0
0.8072289156626506 -1.0 0.0
0.8112449799196787 -1.0 0.0
0.8152610441767069 -1.0 0.0
0.8192771084337349 -1.0 0.0
0.8232931726907631 -1.0 0.0
0.8273092369477911 -1.0 0.0
0.8313253012048193 -1.0 0.0
0.8353413654618473 -1.0 0.0
0.8393574297188755 -1.0 0.0
0.8433734939759037 -1.0 0.0
0.8473895582329317 -1.0 0.0
0.8514056224899599 -1.0 0.0
0.8554216867469879 -1.0 0.0
0.8594377510040161 -1.0 0.0
0.8634538152610441 -1.0 0.0
0.8674698795180723 -1.0 0.0
0.8714859437751004 -1.0 0.0
0.8755020080321285 -1.0 0.0
0.8795180722891566 -1.0 0.0
0.8835341365461847 -1.0 0.0
0.8875502008032129 -1.0 0.0
0.891566265060241 -1.0 0.0
0.8955823293172691 -1.0 0.0
0.8995983935742972 -1.0 0.0
0.9036144578313253 -1.0 0.0
0.9076305220883534 -1.0 0.0
0.9116465863453815 -1.0 0.0
0.9156626506024096 -1.0 0.0
0.9196787148594378 -1.0 0.0
0.9236947791164659 -1.0 0.0
0.927710843373494 -1.0 0.0
0.9317269076305221 -1.0 0.0
0.9357429718875502 -1.0 0.0
0.9397590361445783 -1.0 0.0
0.9437751004016064 -1.0 0.0
0.9477911646586346 -1.0 0.0
0.9518072289156626 -1.0 0.0
0.9558232931726908 -1.0 0.0
0.9598393574297188 -1.0 0.0
0.963855421686747 -1.0 0.0
0.9678714859437751 -1.0 0.0
0.9718875502008032 -1.0 0.0
0.9759036144578314 -1.0 0.0
0.9799196787148594 -1.0 0.0
0.9839357429718876 -1.0 0.0
0.9879518072289156 -1.0 0.0
0.9919678714859438 -1.0 0.0
0.9959839357429718 -1.0 0.0
1.0 -1.0 0.0

0.0 1.0 0.0
0.004016064257028112 1.0 0.0
0.008032128514056224 1.0 0.0
0.012048192771084338 1.0 0.0
0.01606425702811245 1.0 0.0
0.020080321285140562 1.0 0.0
0.024096385542168676 1.0 0.0
0.028112449799196786 1.0 0.0
0.0321285140562249 1.0 0.0
0.03614457831325301 1.0 0.0
0.040160642570281124 1.0 0.0
0.04417670682730924 1.0 0.0
0.04819277108433735 1.0 0.0
0.05220883534136546 1.0 0.0
0.05622489959839357 1.0 0.0
0.060240963855421686 1.0 0.0
0.0642570281124498 1.0 0.0
0.06827309236947791 1.0 0.0
0.07228915662650602 1.0 0.0
0.07630522088353414 1.0 0.0
0.08032128514056225 1.0 0.0
0.08433734939759036 1.0 0.0
0.08835341365461848 1.0 0.0
0.09236947791164658 1.0 0.0
0.0963855421686747 1.0 0.0
0.10040160642570281 1.0 0.0
0.10441767068273092 1.0 0.0
0.10843373493975904 1.0 0.0
0.11244979919678715 1.0 0.0
0.11646586345381527 1.0 0.0
0.12048192771084337 1.0 0.0
0.12449799196787148 1.0 0.0
0.1285140562248996 1.0 0.0
0.13253012048192772 1.0 0.0
0.13654618473895583 1.0 0.0
0.14056224899598393 1.0 0.0
0.14457831325301204 1.0 0.0
0.14859437751004015 1.0 0.0
0.15261044176706828 1.0 0.0
0.1566265060240964 1.0 0.0
0.1606425702811245 1.0 0.0
0.1646586345381526 1.0 0.0
0.1686746987951807 1.0 0.0
0.17269076305220885 1.0 0.0
0.17670682730923695 1.0 0.0
0.18072289156626506 1.0 0.0
0.18473895582329317 1.0 0.0
0.18875502008032127 1.0 0.0
0.1927710843373494 1.0 0.0
0.19678714859437751 1.0 0.0
0.20080321285140562 1.0 0.0
0.20481927710843373 1.0 0.0
0.20883534136546184 1.0 0.0
0.21285140562248997 1.0 0.0
0.21686746987951808 1.0 0.0
0.22088353413654618 1.0 0.0
0.2248995983935743 1.0 0.0
0.2289156626506024 1.0 0.0
0.23293172690763053 1.0 0.0
0.23694779116465864 1.0 0.0
0.24096385542168675 1.0 0.0
0.24497991967871485 1.0 0.0
0.24899598393574296 1.0 0.0
0.25301204819277107 1.0 0.0
0.2570281124497992 1.0 0.0
0.26104417670682734 1.0 0.0
0.26506024096385544 1.0 0.0
0.26907630522088355 1.0 0.0
0.27309236947791166 1.0 0.0
0.27710843373493976 1.0 0.0
0.28112449799196787 1.0 0.0
0.285140562248996 1.0 0.0
0.2891566265060241 1.0 0.0
0.2931726907630522 1.0 0.0
0.2971887550200803 1.0 0.0
0.30120481927710846 1.0 0.0
0.30522088353413657 1.0 0.0
0.3092369477911647 1.0 0.0
0.3132530120481928 1.0 0.0
0.3172690763052209 1.0 0.0
0.321285140562249 1.0 0.0
0.3253012048192771 1.0 0.0
0.3293172690763052 1.0 0.0
0.3333333333333333 1.0 0.0
0.3373493975903614 1.0 0.0
0.3413654618473896 1.0 0.0
0.3453815261044177 1.0 0.0
0.3493975903614458 1.0 0.0
0.3534136546184739 1.0 0.0
0.357429718875502 1.0 0.0
0.3614457831325301 1.0 0.0
0.3654618473895582 1.0 0.0
0.36947791164658633 1.0 0.0
0.37349397590361444 1.0 0.0
0.37751004016064255 1.0 0.0
0.3815261044176707 1.0 0.0
0.3855421686746988 1.0 0.0
0.3895582329317269 1.0 0.0
0.39357429718875503 1.0 0.0
0.39759036144578314 1.0 0.0
0.40160642570281124 1.0 0.0
0.40562248995983935 1.0 0.0
0.40963855421686746 1.0 0.0
0.41365461847389556 1.0 0.0
0.41767068273092367 1.0 0.0
0.42168674698795183 1.0 0.0
0.42570281124497994 1.0 0.0
0.42971887550200805 1.0 0.0
0.43373493975903615 1.0 0.0
0.43775100401606426 1.0 0.0
0.44176706827309237 1.0 0.0
0.4457831325301205 1.0 0.0
0.4497991967871486 1.0 0.0
0.4538152610441767 1.0 0.0
0.4578313253012048 1.0 0.0
0.46184738955823296 1.0 0.0
0.46586345381526106 1.0 0.0
0.46987951807228917 1.0 0.0
0.4738955823293173 1.0 0.0
0.4779116465863454 1.0 0.0
0.4819277108433735 1.0 0.0
0.4859437751004016 1.0 0.0
0.4899598393574297 1.0 0.0
0.4939759036144578 1.0 0.0
0.4979919678714859 1.0 0.0
0.5020080321285141 1.0 0.0
0.5060240963855421 1.0 0.0
0.5100401606425703 1.0 0.0
0.5140562248995983 1.0 0.0
0.5180722891566265 1.0 0.0
0.5220883534136547 1.0 0.0
0.5261044176706827 1.0 0.0
0.5301204819277109 1.0 0.0
0.5341365461847389 1.0 0.0
0.5381526104417671 1.0 0.0
0.5421686746987951 1.0 0.0
0.5461847389558233 1.0 0.0
0.5502008032128514 1.0 0.0
0.5542168674698795 1.0 0.0
0.5582329317269076 1.0 0.0
0.5622489959839357 1.0 0.0
0.5662650602409639 1.0 0.0
0.570281124497992 1.0 0.0
0.5742971887550201 1.0 0.0
0.5783132530120482 1.0 0.0
0.5823293172690763 1.0 0.0
0.5863453815261044 1.0 0.0
0.5903614457831325 1.0 0.0
0.5943775100401606 1.0 0.0
0.5983935742971888 1.0 0.0
0.6024096385542169 1.0 0.0
0.606425702811245 1.0 0.0
0.6104417670682731 1.0 0.0
0.6144578313253012 1.0 0.0
0.6184738955823293 1.0 0.0
0.6224899598393574 1.0 0.0
0.6265060240963856 1.0 0.0
0.6305220883534136 1.0 0.0
0.6345381526104418 1.0 0.0
0.6385542168674698 1.0 0.0
0.642570281124498 1.0 0.0
0.6465863453815262 1.0 0.0
0.6506024096385542 1.0 0.0
0.6546184738955824 1.0 0.0
0.6586345381526104 1.0 0.0
0.6626506024096386 1.0 0.0
0.6666666666666666 1.0 0.0
0.6706827309236948 1.0 0.0
0.6746987951807228 1.0 0.0
0.678714859437751 1.0 0.0
0.6827309236947792 1.0 0.0
0.6867469879518072 1.0 0.0
0.6907630522088354 1.0 0.0
0.6947791164658634 1.0 0.0
0.6987951807228916 1.0 0.0
0.7028112449799196 1.0 0.0
0.7068273092369478 1.0 0.0
0.7108433734939759 1.0 0.0
0.714859437751004 1.0 0.0
0.7188755020080321 1.0 0.0
0.7228915662650602 1.0 0.0
0.7269076305220884 1.0 0.0
0.7309236947791165 1.0 0.0
0.7349397590361446 1.0 0.0
0.7389558232931727 1.0 0.0
0.7429718875502008 1.0 0.0
0.7469879518072289 1.0 0.0
0.751004016064257 1.0 0.0
0.7550200803212851 1.0 0.0
0.7590361445783133 1.0 0.0
0.7630522088353414 1.0 0.0
0.7670682730923695 1.0 0.0
0.7710843373493976 1.0 0.0
0.7751004016064257 1.0 0.0
0.7791164658634538 1.0 0.0
0.7831325301204819 1.0 0.0
0.7871485943775101 1.0 0.0
0.7911646586345381 1.0 0.0
0.7951807228915663 1.0 0.0
0.7991967871485943 1.0 0.0
0.8032128514056225 1.0 0.0
0.8072289156626506 1.0 0.0
0.8112449799196787 1.0 0.0
0.8152610441767069 1.0 0.0
0.8192771084337349 1.0 0.0
0.8232931726907631 1.0 0.0
0.8273092369477911 1.0 0.0
0.8313253012048193 1.0 0.0
0.8353413654618473 1.0 0.0
0.8393574297188755 1.0 0.0
0.8433734939759037 1.0 0.0
0.8473895582329317 1.0 0.0
0.8514056224899599 1.0 0.0
0.8554216867469879 1.0 0.0
0.8594377510040161 1.0 0.0
0.8634538152610441 1.0 0.0
0.8674698795180723 1.0 0.0
0.8714859437751004 1.0 0.0
0.8755020080321285 1.0 0.0
0.8795180722891566 1.0 0.0
0.8835341365461847 1.0 0.0
0.8875502008032129 1.0 0.0
0.891566265060241 1.0 0.0
0.8955823293172691 1.0 0.0
0.8995983935742972 1.0 0.0
0.9036144578313253 1.0 0.0
0.9076305220883534 1.0 0.0
0.9116465863453815 1.0 0.0
0.9156626506024096 1.0 0.0
0.9196787148594378 1.0 0.0
0.9236947791164659 1.0 0.0
0.927710843373494 1.0 0.0
0.9317269076305221 1.0 0.0
0.9357429718875502 1.0 0.0
0.9397590361445783 1.0 0.0
0.9437751004016064 1.0 0.0
0.9477911646586346 1.0 0.0
0.9518072289156626 1.0 0.0
0.9558232931726908 1.0 0.0
0.9598393574297188 1.0 0.0
0.963855421686747 1.0 0.0
0.9678714859437751 1.0 0.0
0.9718875502008032 1.0 0.0
0.9759036144578314 1.0 0.0
0.9799196787148594 1.0 0.0
0.9839357429718876 1.0 0.0
0.9879518072289156 1.0 0.0
0.9919678714859438 1.0 0.0
0.9959839357429718 1.0 0.0
1.0 1.0 0.0


==> data/gdani3d.txt <==
0.0 -1.0 0.0
0.004016064257028112 -1.0 0.0
0.008032128514056224 -1.0 0.0
0.012048192771084338 -1.0 0.0
0.01606425702811245 -1.0 0.0
0.020080321285140562 -1.0 0.0
0.024096385542168676 -1.0 0.0
0.028112449799196786 -1.0 0.0
0.0321285140562249 -1.0 0.0
0.03614457831325301 -1.0 0.0
0.040160642570281124 -1.0 0.0
0.04417670682730924 -1.0 0.0
0.04819277108433735 -1.0 0.0
0.05220883534136546 -1.0 0.0
0.05622489959839357 -1.0 0.0
0.060240963855421686 -1.0 0.0
0.0642570281124498 -1.0 0.0
0.06827309236947791 -1.0 0.0
0.07228915662650602 -1.0 0.0
0.07630522088353414 -1.0 0.0
0.08032128514056225 -1.0 0.0
0.08433734939759036 -1.0 0.0
0.08835341365461848 -1.0 0.0
0.09236947791164658 -1.0 0.0
0.0963855421686747 -1.0 0.0
0.10040160642570281 -1.0 0.0
0.10441767068273092 -1.0 0.0
0.10843373493975904 -1.0 0.0
0.11244979919678715 -1.0 0.0
0.11646586345381527 -1.0 0.0
0.12048192771084337 -1.0 0.0
0.12449799196787148 -1.0 0.0
0.1285140562248996 -1.0 0.0
0.13253012048192772 -1.0 0.0
0.13654618473895583 -1.0 0.0
0.14056224899598393 -1.0 0.0
0.14457831325301204 -1.0 0.0
0.14859437751004015 -1.0 0.0
0.15261044176706828 -1.0 0.0
0.1566265060240964 -1.0 0.0
0.1606425702811245 -1.0 0.0
0.1646586345381526 -1.0 0.0
0.1686746987951807 -1.0 0.0
0.17269076305220885 -1.0 0.0
0.17670682730923695 -1.0 0.0
0.18072289156626506 -1.0 0.0
0.18473895582329317 -1.0 0.0
0.18875502008032127 -1.0 0.0
0.1927710843373494 -1.0 0.0
0.19678714859437751 -1.0 0.0
0.20080321285140562 -1.0 0.0
0.20481927710843373 -1.0 0.0
0.20883534136546184 -1.0 0.0
0.21285140562248997 -1.0 0.0
0.21686746987951808 -1.0 0.0
0.22088353413654618 -1.0 0.0
0.2248995983935743 -1.0 0.0
0.2289156626506024 -1.0 0.0
0.23293172690763053 -1.0 0.0
0.23694779116465864 -1.0 0.0
0.24096385542168675 -1.0 0.0
0.24497991967871485 -1.0 0.0
0.24899598393574296 -1.0 0.0
0.25301204819277107 -1.0 0.0
0.2570281124497992 -1.0 0.0
0.26104417670682734 -1.0 0.0
0.26506024096385544 -1.0 0.0
0.26907630522088355 -1.0 0.0
0.27309236947791166 -1.0 0.0
0.27710843373493976 -1.0 0.0
0.28112449799196787 -1.0 0.0
0.285140562248996 -1.0 0.0
0.2891566265060241 -1.0 0.0
0.2931726907630522 -1.0 0.0
0.2971887550200803 -1.0 0.0
0.30120481927710846 -1.0 0.0
0.30522088353413657 -1.0 0.0
0.3092369477911647 -1.0 0.0
0.3132530120481928 -1.0 0.0
0.3172690763052209 -1.0 0.0
0.321285140562249 -1.0 0.0
0.3253012048192771 -1.0 0.0
0.3293172690763052 -1.0 0.0
0.3333333333333333 -1.0 0.0
0.3373493975903614 -1.0 0.0
0.3413654618473896 -1.0 0.0
0.3453815261044177 -1.0 0.0
0.3493975903614458 -1.0 0.0
0.3534136546184739 -1.0 0.0
0.357429718875502 -1.0 0.0
0.3614457831325301 -1.0 0.0
0.3654618473895582 -1.0 0.0
0.36947791164658633 -1.0 0.0
0.37349397590361444 -1.0 0.0
0.37751004016064255 -1.0 0.0
0.3815261044176707 -1.0 0.0
0.3855421686746988 -1.0 0.0
0.3895582329317269 -1.0 0.0
0.39357429718875503 -1.0 0.0
0.39759036144578314 -1.0 0.0
0.40160642570281124 -1.0 0.0
0.40562248995983935 -1.0 0.0
0.40963855421686746 -1.0 0.0
0.41365461847389556 -1.0 0.0
0.41767068273092367 -1.0 0.0
0.42168674698795183 -1.0 0.0
0.42570281124497994 -1.0 0.0
0.42971887550200805 -1.0 0.0
0.43373493975903615 -1.0 0.0
0.43775100401606426 -1.0 0.0
0.44176706827309237 -1.0 0.0
0.4457831325301205 -1.0 0.0
0.4497991967871486 -1.0 0.0
0.4538152610441767 -1.0 0.0
0.4578313253012048 -1.0 0.0
0.46184738955823296 -1.0 0.0
0.46586345381526106 -1.0 0.0
0.46987951807228917 -1.0 0.0
0.4738955823293173 -1.0 0.0
0.4779116465863454 -1.0 0.0
0.4819277108433735 -1.0 0.0
0.4859437751004016 -1.0 0.0
0.4899598393574297 -1.0 0.0
0.4939759036144578 -1.0 0.0
0.4979919678714859 -1.0 0.0
0.5020080321285141 -1.0 0.0
0.5060240963855421 -1.0 0.0
0.5100401606425703 -1.0 0.0
0.5140562248995983 -1.0 0.0
0.5180722891566265 -1.0 0.0
0.5220883534136547 -1.0 0.0
0.5261044176706827 -1.0 0.0
0.5301204819277109 -1.0 0.0
0.5341365461847389 -1.0 0.0
0.5381526104417671 -1.0 0.0
0.5421686746987951 -1.0 0.0
0.5461847389558233 -1.0 0.0
0.5502008032128514 -1.0 0.0
0.5542168674698795 -1.0 0.0
0.5582329317269076 -1.0 0.0
0.5622489959839357 -1.0 0.0
0.5662650602409639 -1.0 0.0
0.570281124497992 -1.0 0.0
0.5742971887550201 -1.0 0.0
0.5783132530120482 -1.0 0.0
0.5823293172690763 -1.0 0.0
0.5863453815261044 -1.0 0.0
0.5903614457831325 -1.0 0.0
0.5943775100401606 -1.0 0.0
0.5983935742971888 -1.0 0.0
0.6024096385542169 -1.0 0.0
0.606425702811245 -1.0 0.0
0.6104417670682731 -1.0 0.0
0.6144578313253012 -1.0 0.0
0.6184738955823293 -1.0 0.0
0.6224899598393574 -1.0 0.0
0.6265060240963856 -1.0 0.0
0.6305220883534136 -1.0 0.0
0.6345381526104418 -1.0 0.0
0.6385542168674698 -1.0 0.0
0.642570281124498 -1.0 0.0
0.6465863453815262 -1.0 0.0
0.6506024096385542 -1.0 0.0
0.6546184738955824 -1.0 0.0
0.6586345381526104 -1.0 0.0
0.6626506024096386 -1.0 0.0
0.6666666666666666 -1.0 0.0
0.6706827309236948 -1.0 0.0
0.6746987951807228 -1.0 0.0
0.678714859437751 -1.0 0.0
0.6827309236947792 -1.0 0.0
0.6867469879518072 -1.0 0.0
0.6907630522088354 -1.0 0.0
0.6947791164658634 -1.0 0.0
0.6987951807228916 -1.0 0.0
0.7028112449799196 -1.0 0.0
0.7068273092369478 -1.0 0.0
0.7108433734939759 -1.0 0.0
0.714859437751004 -1.0 0.0
0.7188755020080321 -1.0 0.0
0.7228915662650602 -1.0 0.0
0.7269076305220884 -1.0 0.0
0.7309236947791165 -1.0 0.0
0.7349397590361446 -1.0 0.0
0.7389558232931727 -1.0 0.0
0.7429718875502008 -1.0 0.0
0.7469879518072289 -1.0 0.0
0.751004016064257 -1.0 0.0
0.7550200803212851 -1.0 0.0
0.7590361445783133 -1.0 0.0
0.7630522088353414 -1.0 0.0
0.7670682730923695 -1.0 0.0
0.7710843373493976 -1.0 0.0
0.7751004016064257 -1.0 0.0
0.7791164658634538 -1.0 0.0
0.7831325301204819 -1.0 0.0
0.7871485943775101 -1.0 0.0
0.7911646586345381 -1.0 0.0
0.7951807228915663 -1.0 0.0
0.7991967871485943 -1.0 0.0
0.8032128514056225 -1.0 0.0
0.8072289156626506 -1.0 0.0
0.8112449799196787 -1.0 0.0
0.8152610441767069 -1.0 0.0
0.8192771084337349 -1.0 0.0
0.8232931726907631 -1.0 0.0
0.8273092369477911 -1.0 0.0
0.8313253012048193 -1.0 0.0
0.8353413654618473 -1.0 0.0
0.8393574297188755 -1.0 0.0
0.8433734939759037 -1.0 0.0
0.8473895582329317 -1.0 0.0
0.8514056224899599 -1.0 0.0
0.8554216867469879 -1.0 0.0
0.8594377510040161 -1.0 0.00292449276106146
0.8634538152610441 -1.0 0.013670547045201226
0.8674698795180723 -1.0 0.03214795318324474
0.8714859437751004 -1.0 0.05806296929438931
0.8755020080321285 -1.0 0.0910036151733697
0.8795180722891566 -1.0 0.13044622168593914
0.8835341365461847 -1.0 0.17576375572290237
0.8875502008032129 -1.0 0.22623578836788535
0.891566265060241 -1.0 0.28105994781143007
0.8955823293172691 -1.0 0.3393646749403114
0.8995983935742972 -1.0 0.40022307882197217
0.9036144578313253 -1.0 0.4626676718185214
0.9076305220883534 -1.0 0.5257057500809527
0.9116465863453815 -1.0 0.588335174914451
0.9156626506024096 -1.0 0.6495603041327231
0.9196787148594378 -1.0 0.7084078201350946
0.9236947791164659 -1.0 0.7639422030817161
0.927710843373494 -1.0 0.8152806031843604
0.9317269076305221 -1.0 0.861606875682724
0.9357429718875502 -1.0 0.9021845553872356
0.9397590361445783 -1.0 0.936368564527457
0.9437751004016064 -1.0 0.9636154677822605
0.9477911646586346 -1.0 0.9834921114639305
0.9518072289156626 -1.0 0.9956825095160103
0.9558232931726908 -1.0 0.999992866855751
0.9598393574297188 -1.0 0.9963546602032896
0.963855421686747 -1.0 0.9848257274205453
0.9678714859437751 -1.0 0.9655893480422084
0.9718875502008032 -1.0 0.9389513296159511
0.9759036144578314 -1.0 0.9053351461713491
0.9799196787148594 -1.0 0.865275206102998
0.9839357429718876 -1.0 0.8194083564906466
0.9879518072289156 -1.0 0.7684637589152581
0.9919678714859438 -1.0 0.7132512977186455
0.9959839357429718 -1.0 0.6546487049847651
1.0 -1.0 0.5935876069213735

0.0 1.0 0.0
0.004016064257028112 1.0 0.0
0.008032128514056224 1.0 0.0
0.012048192771084338 1.0 0.0
0.01606425702811245 1.0 0.0
0.020080321285140562 1.0 0.0
0.024096385542168676 1.0 0.0
0.028112449799196786 1.0 0.0
0.0321285140562249 1.0 0.0
0.03614457831325301 1.0 0.0
0.040160642570281124 1.0 0.0
0.04417670682730924 1.0 0.0
0.04819277108433735 1.0 0.0
0.05220883534136546 1.0 0.0
0.05622489959839357 1.0 0.0
0.060240963855421686 1.0 0.0
0.0642570281124498 1.0 0.0
0.06827309236947791 1.0 0.0
0.07228915662650602 1.0 0.0
0.07630522088353414 1.0 0.0
0.08032128514056225 1.0 0.0
0.08433734939759036 1.0 0.0
0.08835341365461848 1.0 0.0
0.09236947791164658 1.0 0.0
0.0963855421686747 1.0 0.0
0.10040160642570281 1.0 0.0
0.10441767068273092 1.0 0.0
0.10843373493975904 1.0 0.0
0.11244979919678715 1.0 0.0
0.11646586345381527 1.0 0.0
0.12048192771084337 1.0 0.0
0.12449799196787148 1.0 0.0
0.1285140562248996 1.0 0.0
0.13253012048192772 1.0 0.0
0.13654618473895583 1.0 0.0
0.14056224899598393 1.0 0.0
0.14457831325301204 1.0 0.0
0.14859437751004015 1.0 0.0
0.15261044176706828 1.0 0.0
0.1566265060240964 1.0 0.0
0.1606425702811245 1.0 0.0
0.1646586345381526 1.0 0.0
0.1686746987951807 1.0 0.0
0.17269076305220885 1.0 0.0
0.17670682730923695 1.0 0.0
0.18072289156626506 1.0 0.0
0.18473895582329317 1.0 0.0
0.18875502008032127 1.0 0.0
0.1927710843373494 1.0 0.0
0.19678714859437751 1.0 0.0
0.20080321285140562 1.0 0.0
0.20481927710843373 1.0 0.0
0.20883534136546184 1.0 0.0
0.21285140562248997 1.0 0.0
0.21686746987951808 1.0 0.0
0.22088353413654618 1.0 0.0
0.2248995983935743 1.0 0.0
0.2289156626506024 1.0 0.0
0.23293172690763053 1.0 0.0
0.23694779116465864 1.0 0.0
0.24096385542168675 1.0 0.0
0.24497991967871485 1.0 0.0
0.24899598393574296 1.0 0.0
0.25301204819277107 1.0 0.0
0.2570281124497992 1.0 0.0
0.26104417670682734 1.0 0.0
0.26506024096385544 1.0 0.0
0.26907630522088355 1.0 0.0
0.27309236947791166 1.0 0.0
0.27710843373493976 1.0 0.0
0.28112449799196787 1.0 0.0
0.285140562248996 1.0 0.0
0.2891566265060241 1.0 0.0
0.2931726907630522 1.0 0.0
0.2971887550200803 1.0 0.0
0.30120481927710846 1.0 0.0
0.30522088353413657 1.0 0.0
0.3092369477911647 1.0 0.0
0.3132530120481928 1.0 0.0
0.3172690763052209 1.0 0.0
0.321285140562249 1.0 0.0
0.3253012048192771 1.0 0.0
0.3293172690763052 1.0 0.0
0.3333333333333333 1.0 0.0
0.3373493975903614 1.0 0.0
0.3413654618473896 1.0 0.0
0.3453815261044177 1.0 0.0
0.3493975903614458 1.0 0.0
0.3534136546184739 1.0 0.0
0.357429718875502 1.0 0.0
0.3614457831325301 1.0 0.0
0.3654618473895582 1.0 0.0
0.36947791164658633 1.0 0.0
0.37349397590361444 1.0 0.0
0.37751004016064255 1.0 0.0
0.3815261044176707 1.0 0.0
0.3855421686746988 1.0 0.0
0.3895582329317269 1.0 0.0
0.39357429718875503 1.0 0.0
0.39759036144578314 1.0 0.0
0.40160642570281124 1.0 0.0
0.40562248995983935 1.0 0.0
0.40963855421686746 1.0 0.0
0.41365461847389556 1.0 0.0
0.41767068273092367 1.0 0.0
0.42168674698795183 1.0 0.0
0.42570281124497994 1.0 0.0
0.42971887550200805 1.0 0.0
0.43373493975903615 1.0 0.0
0.43775100401606426 1.0 0.0
0.44176706827309237 1.0 0.0
0.4457831325301205 1.0 0.0
0.4497991967871486 1.0 0.0
0.4538152610441767 1.0 0.0
0.4578313253012048 1.0 0.0
0.46184738955823296 1.0 0.0
0.46586345381526106 1.0 0.0
0.46987951807228917 1.0 0.0
0.4738955823293173 1.0 0.0
0.4779116465863454 1.0 0.0
0.4819277108433735 1.0 0.0
0.4859437751004016 1.0 0.0
0.4899598393574297 1.0 0.0
0.4939759036144578 1.0 0.0
0.4979919678714859 1.0 0.0
0.5020080321285141 1.0 0.0
0.5060240963855421 1.0 0.0
0.5100401606425703 1.0 0.0
0.5140562248995983 1.0 0.0
0.5180722891566265 1.0 0.0
0.5220883534136547 1.0 0.0
0.5261044176706827 1.0 0.0
0.5301204819277109 1.0 0.0
0.5341365461847389 1.0 0.0
0.5381526104417671 1.0 0.0
0.5421686746987951 1.0 0.0
0.5461847389558233 1.0 0.0
0.5502008032128514 1.0 0.0
0.5542168674698795 1.0 0.0
0.5582329317269076 1.0 0.0
0.5622489959839357 1.0 0.0
0.5662650602409639 1.0 0.0
0.570281124497992 1.0 0.0
0.5742971887550201 1.0 0.0
0.5783132530120482 1.0 0.0
0.5823293172690763 1.0 0.0
0.5863453815261044 1.0 0.0
0.5903614457831325 1.0 0.0
0.5943775100401606 1.0 0.0
0.5983935742971888 1.0 0.0
0.6024096385542169 1.0 0.0
0.606425702811245 1.0 0.0
0.6104417670682731 1.0 0.0
0.6144578313253012 1.0 0.0
0.6184738955823293 1.0 0.0
0.6224899598393574 1.0 0.0
0.6265060240963856 1.0 0.0
0.6305220883534136 1.0 0.0
0.6345381526104418 1.0 0.0
0.6385542168674698 1.0 0.0
0.642570281124498 1.0 0.0
0.6465863453815262 1.0 0.0
0.6506024096385542 1.0 0.0
0.6546184738955824 1.0 0.0
0.6586345381526104 1.0 0.0
0.6626506024096386 1.0 0.0
0.6666666666666666 1.0 0.0
0.6706827309236948 1.0 0.0
0.6746987951807228 1.0 0.0
0.678714859437751 1.0 0.0
0.6827309236947792 1.0 0.0
0.6867469879518072 1.0 0.0
0.6907630522088354 1.0 0.0
0.6947791164658634 1.0 0.0
0.6987951807228916 1.0 0.0
0.7028112449799196 1.0 0.0
0.7068273092369478 1.0 0.0
0.7108433734939759 1.0 0.0
0.714859437751004 1.0 0.0
0.7188755020080321 1.0 0.0
0.7228915662650602 1.0 0.0
0.7269076305220884 1.0 0.0
0.7309236947791165 1.0 0.0
0.7349397590361446 1.0 0.0
0.7389558232931727 1.0 0.0
0.7429718875502008 1.0 0.0
0.7469879518072289 1.0 0.0
0.751004016064257 1.0 0.0
0.7550200803212851 1.0 0.0
0.7590361445783133 1.0 0.0
0.7630522088353414 1.0 0.0
0.7670682730923695 1.0 0.0
0.7710843373493976 1.0 0.0
0.7751004016064257 1.0 0.0
0.7791164658634538 1.0 0.0
0.7831325301204819 1.0 0.0
0.7871485943775101 1.0 0.0
0.7911646586345381 1.0 0.0
0.7951807228915663 1.0 0.0
0.7991967871485943 1.0 0.0
0.8032128514056225 1.0 0.0
0.8072289156626506 1.0 0.0
0.8112449799196787 1.0 0.0
0.8152610441767069 1.0 0.0
0.8192771084337349 1.0 0.0
0.8232931726907631 1.0 0.0
0.8273092369477911 1.0 0.0
0.8313253012048193 1.0 0.0
0.8353413654618473 1.0 0.0
0.8393574297188755 1.0 0.0
0.8433734939759037 1.0 0.0
0.8473895582329317 1.0 0.0
0.8514056224899599 1.0 0.0
0.8554216867469879 1.0 0.0
0.8594377510040161 1.0 0.00292449276106146
0.8634538152610441 1.0 0.013670547045201226
0.8674698795180723 1.0 0.03214795318324474
0.8714859437751004 1.0 0.05806296929438931
0.8755020080321285 1.0 0.0910036151733697
0.8795180722891566 1.0 0.13044622168593914
0.8835341365461847 1.0 0.17576375572290237
0.8875502008032129 1.0 0.22623578836788535
0.891566265060241 1.0 0.28105994781143007
0.8955823293172691 1.0 0.3393646749403114
0.8995983935742972 1.0 0.40022307882197217
0.9036144578313253 1.0 0.4626676718185214
0.9076305220883534 1.0 0.5257057500809527
0.9116465863453815 1.0 0.588335174914451
0.9156626506024096 1.0 0.6495603041327231
0.9196787148594378 1.0 0.7084078201350946
0.9236947791164659 1.0 0.7639422030817161
0.927710843373494 1.0 0.8152806031843604
0.9317269076305221 1.0 0.861606875682724
0.9357429718875502 1.0 0.9021845553872356
0.9397590361445783 1.0 0.936368564527457
0.9437751004016064 1.0 0.9636154677822605
0.9477911646586346 1.0 0.9834921114639305
0.9518072289156626 1.0 0.9956825095160103
0.9558232931726908 1.0 0.999992866855751
0.9598393574297188 1.0 0.9963546602032896
0.963855421686747 1.0 0.9848257274205453
0.9678714859437751 1.0 0.9655893480422084
0.9718875502008032 1.0 0.9389513296159511
0.9759036144578314 1.0 0.9053351461713491
0.9799196787148594 1.0 0.865275206102998
0.9839357429718876 1.0 0.8194083564906466
0.9879518072289156 1.0 0.7684637589152581
0.9919678714859438 1.0 0.7132512977186455
0.9959839357429718 1.0 0.6546487049847651
1.0 1.0 0.5935876069213735


==> data/gdani3e.txt <==
0.0 -1.0 0.0
0.004016064257028112 -1.0 0.0
0.008032128514056224 -1.0 0.0
0.012048192771084338 -1.0 0.0
0.01606425702811245 -1.0 0.0
0.020080321285140562 -1.0 0.0
0.024096385542168676 -1.0 0.0
0.028112449799196786 -1.0 0.0
0.0321285140562249 -1.0 0.0
0.03614457831325301 -1.0 0.0
0.040160642570281124 -1.0 0.0
0.04417670682730924 -1.0 0.0
0.04819277108433735 -1.0 0.0
0.05220883534136546 -1.0 0.0
0.05622489959839357 -1.0 0.0
0.060240963855421686 -1.0 0.0
0.0642570281124498 -1.0 0.0
0.06827309236947791 -1.0 0.0
0.07228915662650602 -1.0 0.0
0.07630522088353414 -1.0 0.0
0.08032128514056225 -1.0 0.0
0.08433734939759036 -1.0 0.0
0.08835341365461848 -1.0 0.0
0.09236947791164658 -1.0 0.0
0.0963855421686747 -1.0 0.0
0.10040160642570281 -1.0 0.0
0.10441767068273092 -1.0 0.0
0.10843373493975904 -1.0 0.0
0.11244979919678715 -1.0 0.0
0.11646586345381527 -1.0 0.0
0.12048192771084337 -1.0 0.0
0.12449799196787148 -1.0 0.0
0.1285140562248996 -1.0 0.0
0.13253012048192772 -1.0 0.0
0.13654618473895583 -1.0 0.0
0.14056224899598393 -1.0 0.0
0.14457831325301204 -1.0 0.0
0.14859437751004015 -1.0 0.0
0.15261044176706828 -1.0 0.0
0.1566265060240964 -1.0 0.0
0.1606425702811245 -1.0 0.0
0.1646586345381526 -1.0 0.0
0.1686746987951807 -1.0 0.0
0.17269076305220885 -1.0 0.0
0.17670682730923695 -1.0 0.0
0.18072289156626506 -1.0 0.0
0.18473895582329317 -1.0 0.0
0.18875502008032127 -1.0 0.0
0.1927710843373494 -1.0 0.0
0.19678714859437751 -1.0 0.0
0.20080321285140562 -1.0 0.0
0.20481927710843373 -1.0 0.0
0.20883534136546184 -1.0 0.0
0.21285140562248997 -1.0 0.0
0.21686746987951808 -1.0 0.0
0.22088353413654618 -1.0 0.0
0.2248995983935743 -1.0 0.0
0.2289156626506024 -1.0 0.0
0.23293172690763053 -1.0 0.0
0.23694779116465864 -1.0 0.0
0.24096385542168675 -1.0 0.0
0.24497991967871485 -1.0 0.0
0.24899598393574296 -1.0 0.0
0.25301204819277107 -1.0 0.0
0.2570281124497992 -1.0 0.0
0.26104417670682734 -1.0 0.0
0.26506024096385544 -1.0 0.0
0.26907630522088355 -1.0 0.0
0.27309236947791166 -1.0 0.0
0.27710843373493976 -1.0 0.0
0.28112449799196787 -1.0 0.0
0.285140562248996 -1.0 0.0
0.2891566265060241 -1.0 0.0
0.2931726907630522 -1.0 0.0
0.2971887550200803 -1.0 0.0
0.30120481927710846 -1.0 0.0
0.30522088353413657 -1.0 0.0
0.3092369477911647 -1.0 0.0
0.3132530120481928 -1.0 0.0
0.3172690763052209 -1.0 0.0
0.321285140562249 -1.0 0.0
0.3253012048192771 -1.0 0.0
0.3293172690763052 -1.0 0.0
0.3333333333333333 -1.0 0.0
0.3373493975903614 -1.0 0.0
0.3413654618473896 -1.0 0.0
0.3453815261044177 -1.0 0.0
0.3493975903614458 -1.0 0.0
0.3534136546184739 -1.0 0.0
0.357429718875502 -1.0 0.0
0.3614457831325301 -1.0 0.0
0.3654618473895582 -1.0 0.0
0.36947791164658633 -1.0 0.0
0.37349397590361444 -1.0 0.0
0.37751004016064255 -1.0 0.0
0.3815261044176707 -1.0 0.0
0.3855421686746988 -1.0 0.0
0.3895582329317269 -1.0 0.0
0.39357429718875503 -1.0 0.0
0.39759036144578314 -1.0 0.0
0.40160642570281124 -1.0 0.0
0.40562248995983935 -1.0 0.0
0.40963855421686746 -1.0 0.0
0.41365461847389556 -1.0 0.0
0.41767068273092367 -1.0 0.0
0.42168674698795183 -1.0 0.0
0.42570281124497994 -1.0 0.0
0.42971887550200805 -1.0 0.0
0.43373493975903615 -1.0 0.0
0.43775100401606426 -1.0 0.0
0.44176706827309237 -1.0 0.0
0.4457831325301205 -1.0 0.0
0.4497991967871486 -1.0 0.0
0.4538152610441767 -1.0 0.0
0.4578313253012048 -1.0 0.0
0.46184738955823296 -1.0 5.1742859694504775e-6
0.46586345381526106 -1.0 0.0042657062264001505
0.46987951807228917 -1.0 0.016407102111893616
0.4738955823293173 -1.0 0.036236345864525635
0.4779116465863454 -1.0 0.06343820496132825
0.4819277108433735 -1.0 0.09758024179754585
0.4859437751004016 -1.0 0.1381196883006585
0.4899598393574297 -1.0 0.18441207450699426
0.4939759036144578 -1.0 0.23572147392938725
0.4979919678714859 -1.0 0.2912322028416369
0.5020080321285141 -1.0 0.35006178749209144
0.5060240963855421 -1.0 0.4112749931019635
0.5100401606425703 -1.0 0.4738986916244108
0.5140562248995983 -1.0 0.5369373319063445
0.5180722891566265 -1.0 0.5993887663183115
0.5220883534136547 -1.0 0.6602601822509035
0.5261044176706827 -1.0 0.7185838852090387
0.5301204819277109 -1.0 0.7734326825946689
0.5341365461847389 -1.0 0.8239346236164617
0.5381526104417671 -1.0 0.8692868610008816
0.5421686746987951 -1.0 0.9087684141401311
0.5461847389558233 -1.0 0.9417516307766642
0.5502008032128514 -1.0 0.9677121650138021
0.5542168674698795 -1.0 0.9862373130284812
0.5582329317269076 -1.0 0.9970325739703477
0.5622489959839357 -1.0 0.9999263317462592
0.5662650602409639 -1.0 0.9948725832622024
0.570281124497992 -1.0 0.9819516697508007
0.5742971887550201 -1.0 0.9613689995582354
0.5783132530120482 -1.0 0.9334517826948907
0.5823293172690763 -1.0 0.8986438290617328
0.5863453815261044 -1.0 0.8574984930468564
0.5903614457831325 -1.0 0.81066987665446
0.5943775100401606 -1.0 0.7589024310132214
0.5983935742971888 -1.0 0.7030191215725881
0.6024096385542169 -1.0 0.6439083451290555
0.606425702811245 -1.0 0.5825098066671078
0.6104417670682731 -1.0 0.5197995805356889
0.6144578313253012 -1.0 0.45677459344798577
0.6184738955823293 -1.0 0.3944367759837781
0.6224899598393574 -1.0 0.33377713454354785
0.6265060240963856 -1.0 0.2757599969697342
0.6305220883534136 -1.0 0.22130768227842648
0.6345381526104418 -1.0 0.17128583823658525
0.6385542168674698 -1.0 0.12648967984572657
0.642570281124498 -1.0 0.08763134752860159
0.6465863453815262 -1.0 0.055328585980240354
0.6506024096385542 -1.0 0.030094923661372484
0.6546184738955824 -1.0 0.012331509054296497
0.6586345381526104 -1.0 0.0023207334631374296
0.6626506024096386 -1.0 0.0
0.6666666666666666 -1.0 0.0
0.6706827309236948 -1.0 0.0
0.6746987951807228 -1.0 0.0
0.678714859437751 -1.0 0.0
0.6827309236947792 -1.0 0.0
0.6867469879518072 -1.0 0.0
0.6907630522088354 -1.0 0.0
0.6947791164658634 -1.0 0.0
0.6987951807228916 -1.0 0.0
0.7028112449799196 -1.0 0.0
0.7068273092369478 -1.0 0.0
0.7108433734939759 -1.0 0.0
0.714859437751004 -1.0 0.0
0.7188755020080321 -1.0 0.0
0.7228915662650602 -1.0 0.0
0.7269076305220884 -1.0 0.0
0.7309236947791165 -1.0 0.0
0.7349397590361446 -1.0 0.0
0.7389558232931727 -1.0 0.0
0.7429718875502008 -1.0 0.0
0.7469879518072289 -1.0 0.0
0.751004016064257 -1.0 0.0
0.7550200803212851 -1.0 0.0
0.7590361445783133 -1.0 0.0
0.7630522088353414 -1.0 0.0
0.7670682730923695 -1.0 0.0
0.7710843373493976 -1.0 0.0
0.7751004016064257 -1.0 0.0
0.7791164658634538 -1.0 0.0
0.7831325301204819 -1.0 0.0
0.7871485943775101 -1.0 0.0
0.7911646586345381 -1.0 0.0
0.7951807228915663 -1.0 0.0
0.7991967871485943 -1.0 0.0
0.8032128514056225 -1.0 0.0
0.8072289156626506 -1.0 0.0
0.8112449799196787 -1.0 0.0
0.8152610441767069 -1.0 0.0
0.8192771084337349 -1.0 0.0
0.8232931726907631 -1.0 0.0
0.8273092369477911 -1.0 0.0
0.8313253012048193 -1.0 0.0
0.8353413654618473 -1.0 0.0
0.8393574297188755 -1.0 0.0
0.8433734939759037 -1.0 0.0
0.8473895582329317 -1.0 0.0
0.8514056224899599 -1.0 0.0
0.8554216867469879 -1.0 0.0
0.8594377510040161 -1.0 0.0
0.8634538152610441 -1.0 0.0
0.8674698795180723 -1.0 0.0
0.8714859437751004 -1.0 0.0
0.8755020080321285 -1.0 0.0
0.8795180722891566 -1.0 0.0
0.8835341365461847 -1.0 0.0
0.8875502008032129 -1.0 0.0
0.891566265060241 -1.0 0.0
0.8955823293172691 -1.0 0.0
0.8995983935742972 -1.0 0.0
0.9036144578313253 -1.0 0.0
0.9076305220883534 -1.0 0.0
0.9116465863453815 -1.0 0.0
0.9156626506024096 -1.0 0.0
0.9196787148594378 -1.0 0.0
0.9236947791164659 -1.0 0.0
0.927710843373494 -1.0 0.0
0.9317269076305221 -1.0 0.0
0.9357429718875502 -1.0 0.0
0.9397590361445783 -1.0 0.0
0.9437751004016064 -1.0 0.0
0.9477911646586346 -1.0 0.0
0.9518072289156626 -1.0 0.0
0.9558232931726908 -1.0 0.0
0.9598393574297188 -1.0 0.0
0.963855421686747 -1.0 0.0
0.9678714859437751 -1.0 0.0
0.9718875502008032 -1.0 0.0
0.9759036144578314 -1.0 0.0
0.9799196787148594 -1.0 0.0
0.9839357429718876 -1.0 0.0
0.9879518072289156 -1.0 0.0
0.9919678714859438 -1.0 0.0
0.9959839357429718 -1.0 0.0
1.0 -1.0 0.0

0.0 1.0 0.0
0.004016064257028112 1.0 0.0
0.008032128514056224 1.0 0.0
0.012048192771084338 1.0 0.0
0.01606425702811245 1.0 0.0
0.020080321285140562 1.0 0.0
0.024096385542168676 1.0 0.0
0.028112449799196786 1.0 0.0
0.0321285140562249 1.0 0.0
0.03614457831325301 1.0 0.0
0.040160642570281124 1.0 0.0
0.04417670682730924 1.0 0.0
0.04819277108433735 1.0 0.0
0.05220883534136546 1.0 0.0
0.05622489959839357 1.0 0.0
0.060240963855421686 1.0 0.0
0.0642570281124498 1.0 0.0
0.06827309236947791 1.0 0.0
0.07228915662650602 1.0 0.0
0.07630522088353414 1.0 0.0
0.08032128514056225 1.0 0.0
0.08433734939759036 1.0 0.0
0.08835341365461848 1.0 0.0
0.09236947791164658 1.0 0.0
0.0963855421686747 1.0 0.0
0.10040160642570281 1.0 0.0
0.10441767068273092 1.0 0.0
0.10843373493975904 1.0 0.0
0.11244979919678715 1.0 0.0
0.11646586345381527 1.0 0.0
0.12048192771084337 1.0 0.0
0.12449799196787148 1.0 0.0
0.1285140562248996 1.0 0.0
0.13253012048192772 1.0 0.0
0.13654618473895583 1.0 0.0
0.14056224899598393 1.0 0.0
0.14457831325301204 1.0 0.0
0.14859437751004015 1.0 0.0
0.15261044176706828 1.0 0.0
0.1566265060240964 1.0 0.0
0.1606425702811245 1.0 0.0
0.1646586345381526 1.0 0.0
0.1686746987951807 1.0 0.0
0.17269076305220885 1.0 0.0
0.17670682730923695 1.0 0.0
0.18072289156626506 1.0 0.0
0.18473895582329317 1.0 0.0
0.18875502008032127 1.0 0.0
0.1927710843373494 1.0 0.0
0.19678714859437751 1.0 0.0
0.20080321285140562 1.0 0.0
0.20481927710843373 1.0 0.0
0.20883534136546184 1.0 0.0
0.21285140562248997 1.0 0.0
0.21686746987951808 1.0 0.0
0.22088353413654618 1.0 0.0
0.2248995983935743 1.0 0.0
0.2289156626506024 1.0 0.0
0.23293172690763053 1.0 0.0
0.23694779116465864 1.0 0.0
0.24096385542168675 1.0 0.0
0.24497991967871485 1.0 0.0
0.24899598393574296 1.0 0.0
0.25301204819277107 1.0 0.0
0.2570281124497992 1.0 0.0
0.26104417670682734 1.0 0.0
0.26506024096385544 1.0 0.0
0.26907630522088355 1.0 0.0
0.27309236947791166 1.0 0.0
0.27710843373493976 1.0 0.0
0.28112449799196787 1.0 0.0
0.285140562248996 1.0 0.0
0.2891566265060241 1.0 0.0
0.2931726907630522 1.0 0.0
0.2971887550200803 1.0 0.0
0.30120481927710846 1.0 0.0
0.30522088353413657 1.0 0.0
0.3092369477911647 1.0 0.0
0.3132530120481928 1.0 0.0
0.3172690763052209 1.0 0.0
0.321285140562249 1.0 0.0
0.3253012048192771 1.0 0.0
0.3293172690763052 1.0 0.0
0.3333333333333333 1.0 0.0
0.3373493975903614 1.0 0.0
0.3413654618473896 1.0 0.0
0.3453815261044177 1.0 0.0
0.3493975903614458 1.0 0.0
0.3534136546184739 1.0 0.0
0.357429718875502 1.0 0.0
0.3614457831325301 1.0 0.0
0.3654618473895582 1.0 0.0
0.36947791164658633 1.0 0.0
0.37349397590361444 1.0 0.0
0.37751004016064255 1.0 0.0
0.3815261044176707 1.0 0.0
0.3855421686746988 1.0 0.0
0.3895582329317269 1.0 0.0
0.39357429718875503 1.0 0.0
0.39759036144578314 1.0 0.0
0.40160642570281124 1.0 0.0
0.40562248995983935 1.0 0.0
0.40963855421686746 1.0 0.0
0.41365461847389556 1.0 0.0
0.41767068273092367 1.0 0.0
0.42168674698795183 1.0 0.0
0.42570281124497994 1.0 0.0
0.42971887550200805 1.0 0.0
0.43373493975903615 1.0 0.0
0.43775100401606426 1.0 0.0
0.44176706827309237 1.0 0.0
0.4457831325301205 1.0 0.0
0.4497991967871486 1.0 0.0
0.4538152610441767 1.0 0.0
0.4578313253012048 1.0 0.0
0.46184738955823296 1.0 5.1742859694504775e-6
0.46586345381526106 1.0 0.0042657062264001505
0.46987951807228917 1.0 0.016407102111893616
0.4738955823293173 1.0 0.036236345864525635
0.4779116465863454 1.0 0.06343820496132825
0.4819277108433735 1.0 0.09758024179754585
0.4859437751004016 1.0 0.1381196883006585
0.4899598393574297 1.0 0.18441207450699426
0.4939759036144578 1.0 0.23572147392938725
0.4979919678714859 1.0 0.2912322028416369
0.5020080321285141 1.0 0.35006178749209144
0.5060240963855421 1.0 0.4112749931019635
0.5100401606425703 1.0 0.4738986916244108
0.5140562248995983 1.0 0.5369373319063445
0.5180722891566265 1.0 0.5993887663183115
0.5220883534136547 1.0 0.6602601822509035
0.5261044176706827 1.0 0.7185838852090387
0.5301204819277109 1.0 0.7734326825946689
0.5341365461847389 1.0 0.8239346236164617
0.5381526104417671 1.0 0.8692868610008816
0.5421686746987951 1.0 0.9087684141401311
0.5461847389558233 1.0 0.9417516307766642
0.5502008032128514 1.0 0.9677121650138021
0.5542168674698795 1.0 0.9862373130284812
0.5582329317269076 1.0 0.9970325739703477
0.5622489959839357 1.0 0.9999263317462592
0.5662650602409639 1.0 0.9948725832622024
0.570281124497992 1.0 0.9819516697508007
0.5742971887550201 1.0 0.9613689995582354
0.5783132530120482 1.0 0.9334517826948907
0.5823293172690763 1.0 0.8986438290617328
0.5863453815261044 1.0 0.8574984930468564
0.5903614457831325 1.0 0.81066987665446
0.5943775100401606 1.0 0.7589024310132214
0.5983935742971888 1.0 0.7030191215725881
0.6024096385542169 1.0 0.6439083451290555
0.606425702811245 1.0 0.5825098066671078
0.6104417670682731 1.0 0.5197995805356889
0.6144578313253012 1.0 0.45677459344798577
0.6184738955823293 1.0 0.3944367759837781
0.6224899598393574 1.0 0.33377713454354785
0.6265060240963856 1.0 0.2757599969697342
0.6305220883534136 1.0 0.22130768227842648
0.6345381526104418 1.0 0.17128583823658525
0.6385542168674698 1.0 0.12648967984572657
0.642570281124498 1.0 0.08763134752860159
0.6465863453815262 1.0 0.055328585980240354
0.6506024096385542 1.0 0.030094923661372484
0.6546184738955824 1.0 0.012331509054296497
0.6586345381526104 1.0 0.0023207334631374296
0.6626506024096386 1.0 0.0
0.6666666666666666 1.0 0.0
0.6706827309236948 1.0 0.0
0.6746987951807228 1.0 0.0
0.678714859437751 1.0 0.0
0.6827309236947792 1.0 0.0
0.6867469879518072 1.0 0.0
0.6907630522088354 1.0 0.0
0.6947791164658634 1.0 0.0
0.6987951807228916 1.0 0.0
0.7028112449799196 1.0 0.0
0.7068273092369478 1.0 0.0
0.7108433734939759 1.0 0.0
0.714859437751004 1.0 0.0
0.7188755020080321 1.0 0.0
0.7228915662650602 1.0 0.0
0.7269076305220884 1.0 0.0
0.7309236947791165 1.0 0.0
0.7349397590361446 1.0 0.0
0.7389558232931727 1.0 0.0
0.7429718875502008 1.0 0.0
0.7469879518072289 1.0 0.0
0.751004016064257 1.0 0.0
0.7550200803212851 1.0 0.0
0.7590361445783133 1.0 0.0
0.7630522088353414 1.0 0.0
0.7670682730923695 1.0 0.0
0.7710843373493976 1.0 0.0
0.7751004016064257 1.0 0.0
0.7791164658634538 1.0 0.0
0.7831325301204819 1.0 0.0
0.7871485943775101 1.0 0.0
0.7911646586345381 1.0 0.0
0.7951807228915663 1.0 0.0
0.7991967871485943 1.0 0.0
0.8032128514056225 1.0 0.0
0.8072289156626506 1.0 0.0
0.8112449799196787 1.0 0.0
0.8152610441767069 1.0 0.0
0.8192771084337349 1.0 0.0
0.8232931726907631 1.0 0.0
0.8273092369477911 1.0 0.0
0.8313253012048193 1.0 0.0
0.8353413654618473 1.0 0.0
0.8393574297188755 1.0 0.0
0.8433734939759037 1.0 0.0
0.8473895582329317 1.0 0.0
0.8514056224899599 1.0 0.0
0.8554216867469879 1.0 0.0
0.8594377510040161 1.0 0.0
0.8634538152610441 1.0 0.0
0.8674698795180723 1.0 0.0
0.8714859437751004 1.0 0.0
0.8755020080321285 1.0 0.0
0.8795180722891566 1.0 0.0
0.8835341365461847 1.0 0.0
0.8875502008032129 1.0 0.0
0.891566265060241 1.0 0.0
0.8955823293172691 1.0 0.0
0.8995983935742972 1.0 0.0
0.9036144578313253 1.0 0.0
0.9076305220883534 1.0 0.0
0.9116465863453815 1.0 0.0
0.9156626506024096 1.0 0.0
0.9196787148594378 1.0 0.0
0.9236947791164659 1.0 0.0
0.927710843373494 1.0 0.0
0.9317269076305221 1.0 0.0
0.9357429718875502 1.0 0.0
0.9397590361445783 1.0 0.0
0.9437751004016064 1.0 0.0
0.9477911646586346 1.0 0.0
0.9518072289156626 1.0 0.0
0.9558232931726908 1.0 0.0
0.9598393574297188 1.0 0.0
0.963855421686747 1.0 0.0
0.9678714859437751 1.0 0.0
0.9718875502008032 1.0 0.0
0.9759036144578314 1.0 0.0
0.9799196787148594 1.0 0.0
0.9839357429718876 1.0 0.0
0.9879518072289156 1.0 0.0
0.9919678714859438 1.0 0.0
0.9959839357429718 1.0 0.0
1.0 1.0 0.0


==> data/gdani8a.txt <==
0.9,5.794198513031006,6.8873090744018555,7.593026161193848,10.055908203125,14.663318634033203
1.2,8.15221118927002,11.244709968566895,12.695307731628418,14.359475135803223,18.634801864624023
1.5,16.379016876220703,21.41573715209961,23.3388671875,25.453481674194336,28.956872940063477
1.8,32.24321746826172,40.31431579589844,46.09571838378906,52.00170135498047,72.47373962402344
2.1,34.52543258666992,43.999794006347656,48.873600006103516,54.93265151977539,79.89957427978516
2.4,36.52842330932617,45.60494613647461,51.39216232299805,58.94631576538086,86.47943115234375
2.7,36.96357727050781,47.10755157470703,53.35109329223633,59.902591705322266,86.15946197509766
3.0,38.261688232421875,48.39397430419922,54.49578857421875,61.56467056274414,85.96914672851562


==> data/gdani8b.txt <==
0.6,7.684114933013916,9.818700075149536,10.183502197265625,10.787440299987793,13.010161399841309
0.9,17.72739028930664,21.618037223815918,24.10621452331543,26.73848247528076,34.65263366699219
1.2,28.530672073364258,34.59378623962402,37.355173110961914,46.134127616882324,61.895599365234375
1.5,29.01527976989746,38.25971984863281,42.3487548828125,48.7291955947876,64.55254364013672
1.8,29.275217056274414,41.17506408691406,46.30318832397461,51.48745155334473,75.10325622558594
2.1,33.66847610473633,43.9391393661499,50.50048828125,55.13065719604492,82.90411376953125
2.4,37.69249725341797,46.44607067108154,52.52375793457031,59.60699653625488,84.81962585449219
2.7,42.41325378417969,50.635520935058594,54.098310470581055,61.43587017059326,82.82125091552734
3.0,47.024192810058594,50.84041500091553,56.61947059631348,64.94646835327148,78.22994995117188


==> data/gdani8c.txt <==
0.9,5.533333333333412,7.033333333333434,8.366666666666784,10.33333333333348,11.133333333333491
1.2,4.8666666666667355,5.816666666666749,6.83333333333343,8.250000000000117,15.400000000000219
1.5,5.400000000000077,5.783333333333416,6.533333333333426,7.883333333333445,9.600000000000136
1.8,5.60000000000008,6.066666666666753,6.633333333333427,7.283333333333436,7.866666666666778
2.1,5.86666666666675,6.233333333333421,6.83333333333343,7.500000000000107,8.466666666666788
2.4,6.000000000000085,6.366666666666757,6.866666666666765,7.566666666666775,8.40000000000012
2.7,6.200000000000088,6.6500000000000945,7.166666666666769,7.783333333333444,8.533333333333454
3.0,6.333333333333424,6.83333333333343,7.366666666666772,7.950000000000113,8.800000000000125


==> data/gdani8d.txt <==
0.6,5.733333333333415,5.86666666666675,7.700000000000109,7.916666666666779,12.066666666666839
0.9,5.666666666666747,6.266666666666756,6.56666666666676,7.100000000000101,8.133333333333448
1.2,6.000000000000085,6.366666666666757,6.83333333333343,7.416666666666772,7.4666666666667725
1.5,6.5333333333334265,6.83333333333343,7.300000000000104,7.766666666666778,7.866666666666778
1.8,6.866666666666764,7.183333333333436,7.9333333333334455,8.150000000000116,8.466666666666788
2.1,7.400000000000105,7.883333333333446,8.600000000000122,8.866666666666793,9.80000000000014
2.4,8.66666666666679,9.166666666666798,9.20000000000013,9.283333333333466,10.533333333333482
2.7,8.600000000000122,9.633333333333471,9.966666666666809,10.183333333333477,10.800000000000153
3.0,10.266666666666813,10.416666666666815,10.76666666666682,11.316666666666828,11.800000000000168


==> data/gdani9a.txt <==
0.23210041592394537	936468.977637289
0.46420083184789074	210487.00076987737
0.6963012477718361	109721.42790765305
0.9284016636957815	244086.930085768
1.160502079619727	224140.98813957826
1.3926024955436722	2.0965114301959989e6
1.6247029114676175	1.3390283472475301e7
1.856803327391563	1.569234847589568e7
2.0889037433155084	4.220091065917121e6
2.321004159239454	406916.504127824
2.553104575163399	180774.61765894823
2.7852049910873444	18380.870503194223
3.01730540701129	191222.51338168164
3.249405822935235	2.428944537219952e6
3.4815062388591804	6.94635711268308e6
3.713606654783126	4.853580601006009e6
3.9457070707070714	409735.43831284123
4.177807486631017	105875.11304760537
4.409907902554962	70925.17507340224
4.642008318478908	71616.86969384988
4.874108734402853	397003.31346016366
5.106209150326798	7.137711207581895e6
5.338309566250744	1.1571851037231825e7
5.570409982174689	4.731881050669463e6
5.802510398098634	220672.98319628419
6.03461081402258	68984.84266390622
6.266711229946525	41514.33875530238
6.49881164587047	277338.8381177969
6.730912061794416	1.827979156484854e6
6.963012477718361	8.483983779787917e6
7.195112893642307	8.241305686329355e6
7.427213309566252	1.626651152906823e6
7.659313725490197	203279.52400832652
7.891414141414143	111831.03891827006
8.123514557338089	61356.692004858014
8.355614973262034	47927.90286083713
8.587715389185979	339942.34077920555
8.819815805109924	867273.4258972335
9.051916221033869	548686.8923232083
9.284016636957816	53033.6963395472
9.51611705288176	38035.7757355052
9.748217468805706	21677.93225599648
9.98031788472965	25299.520875441445
10.212418300653596	70689.90168933879
10.44451871657754	411177.57226490387
10.676619132501488	527401.2291320527
10.908719548425433	182470.08226159343
11.140819964349378	35023.10376738807
11.372920380273323	72951.25983276726
11.605020796197268	89336.18634902223
11.837121212121215	90800.45647975468
12.06922162804516	123848.8215053771
12.301322043969105	263628.6591555951
12.53342245989305	231650.01687603246
12.765522875816995	43093.40007949003
12.99762329174094	62042.09571455771
13.229723707664887	48345.791782498934
13.461824123588832	109416.16152597645
13.693924539512777	69427.48109093997
13.926024955436722	334020.2199992072
14.158125371360667	695934.8064079012
14.390225787284614	293908.97719727445
14.622326203208559	70060.91189644653
14.854426619132504	48434.69042325433
15.086527035056449	58121.20604572774
15.318627450980394	59865.47825911816
15.55072786690434	70575.24587852918
15.782828282828286	126835.15181844661
16.01492869875223	170437.1861227729
16.247029114676177	59859.33531270879
16.479129530600122	47895.44192004221
16.711229946524067	35001.56972413839
16.943330362448012	44209.57681942575
17.175430778371958	56313.89233044831
17.407531194295903	23990.740077054943
17.639631610219848	65350.98509332059
17.871732026143793	59409.366440116
18.103832442067738	30800.34198850969
18.335932857991683	38122.99388420479
18.56803327391563	25159.58185502488
18.800133689839576	79082.01973322457
19.03223410576352	152753.095381094
19.264334521687466	95078.95204721377
19.49643493761141	47477.71355308595
19.728535353535356	27262.58369685076
19.9606357694593	7962.903348422488
20.192736185383247	35642.619819144405
20.42483660130719	25510.65842614034
20.656937017231137	27856.654295532982
20.88903743315508	37183.045732187515
21.12113784907903	40907.57954322092
21.353238265002975	29310.918910356955
21.58533868092692	35090.904620739064
21.817439096850865	31182.43649417159
22.04953951277481	39717.767327312584
22.281639928698755	41518.36070590389
22.5137403446227	25805.7454036844
22.745840760546645	33544.35241086554
22.97794117647059	50217.00447762951
23.210041592394536	15180.4221886024


==> data/gdani9b.txt <==
0.23210041592394537	575075.1845283739
0.46420083184789074	2.857847668667768e6
0.6963012477718361	1.4581389549361806e7
0.9284016636957815	1.4592763532903656e7
1.160502079619727	3.0817328942303015e6
1.3926024955436722	3.870311924247326e6
1.6247029114676175	6.907189973809999e6
1.856803327391563	3.7008249747418826e6
2.0889037433155084	2.236531699232229e6
2.321004159239454	1.0181253180174457e7
2.553104575163399	1.0054641560325742e7
2.7852049910873444	2.1513753324388657e6
3.01730540701129	5.06217993797987e6
3.249405822935235	1.0370882672837757e7
3.4815062388591804	5.055035464909734e6
3.713606654783126	227379.2269926988
3.9457070707070714	977879.375958007
4.177807486631017	872062.9378812604
4.409907902554962	90209.83079292174
4.642008318478908	249089.9366399151
4.874108734402853	630561.9633236743
5.106209150326798	374946.4160192299
5.338309566250744	46617.07449662733
5.570409982174689	396603.5870728644
5.802510398098634	366740.0793511462
6.03461081402258	83325.32922158693
6.266711229946525	464949.96224835597
6.49881164587047	921637.5354811131
6.730912061794416	421694.7531116081
6.963012477718361	41388.420234336314
7.195112893642307	173466.70224322047
7.427213309566252	215028.47590346233
7.659313725490197	135037.35140787438
7.891414141414143	92535.77755943435
8.123514557338089	96351.73640037778
8.355614973262034	64990.91373833256
8.587715389185979	48668.06383066109
8.819815805109924	39846.344187294206
9.051916221033869	44188.89750369816
9.284016636957816	30914.623570373682
9.51611705288176	34960.895395930194
9.748217468805706	50815.66141230073
9.98031788472965	26501.815187598968
10.212418300653596	28100.224125688135
10.44451871657754	70117.96993503394
10.676619132501488	76130.57772101379
10.908719548425433	42818.95047850393
11.140819964349378	19397.599638298387
11.372920380273323	45936.44622219738
11.605020796197268	39053.158090553974
11.837121212121215	28441.594964754673
12.06922162804516	105709.9122411513
12.301322043969105	114633.93725960226
12.53342245989305	36217.83147792872
12.765522875816995	33332.49309451793
12.99762329174094	49495.53238246235
13.229723707664887	23685.587449679595
13.461824123588832	30722.10218567698
13.693924539512777	50863.10229717973
13.926024955436722	46652.54280673418
14.158125371360667	34472.50806050087
14.390225787284614	28082.12650641502
14.622326203208559	25606.80914743874
14.854426619132504	22571.675877693397
15.086527035056449	16454.19214160658
15.318627450980394	31458.002277984757
15.55072786690434	17982.74827487437
15.782828282828286	16780.733712803678
16.01492869875223	40952.68984242962
16.247029114676177	40237.61907323367
16.479129530600122	32108.231575243786
16.711229946524067	29312.12291697214
16.943330362448012	45616.0377290536
17.175430778371958	33049.14162585302
17.407531194295903	23894.788779264738
17.639631610219848	45254.35424916194
17.871732026143793	72075.54367545235
18.103832442067738	38445.7966192999
18.335932857991683	52566.98001699264
18.56803327391563	59616.21237293794
18.800133689839576	90784.06272957232
19.03223410576352	185931.35825080195
19.264334521687466	84280.44710875131
19.49643493761141	28031.975321735183
19.728535353535356	22574.099437269528
19.9606357694593	31238.242584224652
20.192736185383247	44917.22698613578
20.42483660130719	44765.166451447425
20.656937017231137	40023.41868877906
20.88903743315508	25732.883669280236
21.12113784907903	34697.25749863944
21.353238265002975	46012.066236027385
21.58533868092692	21499.812092961638
21.817439096850865	19379.18706419979
22.04953951277481	19077.537068645557
22.281639928698755	9642.381795104986
22.5137403446227	4876.453714539143
22.745840760546645	14101.4303088067
22.97794117647059	9953.30391927049
23.210041592394536	22227.232116101


==> data/gdani9c.txt <==
1   0.8123  0.003
2	0.8136  0.003
3	0.8143  0.003
4   0.8126  0.003
5   0.8120  0.003
6   0.815   0.003
7   0.8178  0.003
8	0.815   0.003

==> data/gdani9d.txt <==
1	1.769   0.003
2	1.771   0.003
3   1.769   0.003
4   1.771   0.003
5   1.770   0.003
6   1.771   0.003
7   1.774   0.003
8   1.776   0.003
